Set-Based Training of Neural Barrier Certificates for Safety Verification of Dynamical Systems

Barrier certificates are scalar functions over the state space of dynamical systems that separate all unsafe states from all reachable states. The existence of a barrier certificate formally verifies the safety of the dynamical system. Recent approaches synthesize barrier certificates by iteratively training a neural network. In each iteration, the candidate is formally verified - if successful, the barrier certificate is found. Instead, we propose a set-based training approach that tightly integrates verification into training via a set-based loss function that soundly encodes all barrier certificate properties. A loss of zero formally proves the validity of the barrier certificate, collapsing the iterative training and verification into a single training procedure. Our experiments demonstrate that our set-based training approach scales well with the system dimension and naturally handles complex nonlinear dynamics.

==> figures/experiments-groupplot-evolution/evolution-groupplot-legend.tikz <==
\addlegendimage{initial set}
\addlegendentry{$\Xinit$}
\addlegendimage{unsafe set}
\addlegendentry{$\Xu$}
\addlegendimage{invalid zerolevel set}
\addlegendentry{$\XzeroUnion$ $\neg$\thirdprop{}}
\addlegendimage{valid zerolevel set}
\addlegendentry{$\XzeroUnion$ \thirdprop{}}
\addlegendimage{flow arrow legend}
\addlegendentry{$f$}

==> figures/experiments-groupplot-evolution/evolution-groupplot.tikz <==
%
\begin{tikzpicture}
  \def\rows{1}
  \def\cols{4}
  \def\horzsep{7.5mm}
  \def\basepath{./figures/experiments-groupplot-evolution/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*0.8\textwidth -\horzsep,
      height=1/\cols*0.8\textwidth -\horzsep,
      legend style={legend columns=5,legend to name=evolegendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
    ]
    \nextgroupplot[xmin=-3.5,xmax=2,ymin=-2,ymax=1,ylabel={\footnotesize$x_{(2)}$},xlabel={\footnotesize$x_{(1)}$},title={(a) Before Training},point meta min=-0.246043294668198,point meta max=0.129107162356377]
    \input{\basepath evolution1.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=-3.5,xmax=2,ymin=-2,ymax=1,xlabel={\footnotesize$x_{(1)}$},title={(b) \firstprop{}, \secondprop{} Satisfied},point meta min=-0.953044414520264,point meta max=1.04779851436615]
    \input{\basepath evolution2.tikz}
    \nextgroupplot[xmin=-3.5,xmax=2,ymin=-2,ymax=1,xlabel={\footnotesize$x_{(1)}$},title={(c) \thirdprop{} Not Satisfied},point meta min=-0.373533010482788,point meta max=1.35003781318665]
    \input{\basepath evolution3.tikz}
    \nextgroupplot[xmin=-3.5,xmax=2,ymin=-2,ymax=1,xlabel={\footnotesize$x_{(1)}$},title={(d) Model Verified},point meta min=-0.417060792446136,point meta max=1.27043199539185]
    \input{\basepath evolution-groupplot-legend.tikz}
    \input{\basepath evolution4.tikz}
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node at([yshift=-3ex]legendpos) {\pgfplotslegendfromname{evolegendname}};

\end{tikzpicture}%


==> figures/experiments-groupplot-evolution/evolution1.tikz <==
\addplot[surface plot]
table[row sep=crcr, point meta=\thisrow{c}] {%
%
x	y	c\\
-3.5	-2	-0.00544874928891659\\
-3.5	-1.66666662693024	0.00862329639494419\\
-3.5	-1.33333337306976	0.0184123013168573\\
-3.5	-1	0.0251042786985636\\
-3.5	-0.666666686534882	0.0297623965889215\\
-3.5	-0.333333343267441	0.0333099439740181\\
-3.5	0	0.0365660861134529\\
-3.5	0.333333343267441	0.0402975752949715\\
-3.5	0.666666686534882	0.0452527329325676\\
-3.5	1	0.0521255061030388\\
-2.88888883590698	-2	-0.045316107571125\\
-2.88888883590698	-1.66666662693024	-0.0185696538537741\\
-2.88888883590698	-1.33333337306976	0.00170754827558994\\
-2.88888883590698	-1	0.0165575686842203\\
-2.88888883590698	-0.666666686534882	0.0272869262844324\\
-2.88888883590698	-0.333333343267441	0.0352550074458122\\
-2.88888883590698	0	0.0417697951197624\\
-2.88888883590698	0.333333343267441	0.048037089407444\\
-2.88888883590698	0.666666686534882	0.0550850704312325\\
-2.88888883590698	1	0.0635830238461494\\
-2.27777767181396	-2	-0.109930090606213\\
-2.27777767181396	-1.66666662693024	-0.0693055912852287\\
-2.27777767181396	-1.33333337306976	-0.0350027158856392\\
-2.27777767181396	-1	-0.00746600888669491\\
-2.27777767181396	-0.666666686534882	0.0138771925121546\\
-2.27777767181396	-0.333333343267441	0.0302720014005899\\
-2.27777767181396	0	0.0432739034295082\\
-2.27777767181396	0.333333343267441	0.054411880671978\\
-2.27777767181396	0.666666686534882	0.0648359879851341\\
-2.27777767181396	1	0.0749312117695808\\
-1.66666662693024	-2	-0.185203656554222\\
-1.66666662693024	-1.66666662693024	-0.137765929102898\\
-1.66666662693024	-1.33333337306976	-0.092147670686245\\
-1.66666662693024	-1	-0.0508933365345001\\
-1.66666662693024	-0.666666686534882	-0.0154695566743612\\
-1.66666662693024	-0.333333343267441	0.0138896647840738\\
-1.66666662693024	0	0.0378938093781471\\
-1.66666662693024	0.333333343267441	0.0576057806611061\\
-1.66666662693024	0.666666686534882	0.073761984705925\\
-1.66666662693024	1	0.0862965658307076\\
-1.05555558204651	-2	-0.239771902561188\\
-1.05555558204651	-1.66666662693024	-0.197911947965622\\
-1.05555558204651	-1.33333337306976	-0.151901960372925\\
-1.05555558204651	-1	-0.104202292859554\\
-1.05555558204651	-0.666666686534882	-0.0575223714113235\\
-1.05555558204651	-0.333333343267441	-0.0141798686236143\\
-1.05555558204651	0	0.0242391992360353\\
-1.05555558204651	0.333333343267441	0.0567480698227882\\
-1.05555558204651	0.666666686534882	0.0825990438461304\\
-1.05555558204651	1	0.101165562868118\\
-0.444444447755814	-2	-0.246043294668198\\
-0.444444447755814	-1.66666662693024	-0.217667177319527\\
-0.444444447755814	-1.33333337306976	-0.182666122913361\\
-0.444444447755814	-1	-0.141148611903191\\
-0.444444447755814	-0.666666686534882	-0.0942695513367653\\
-0.444444447755814	-0.333333343267441	-0.0443315729498863\\
-0.444444447755814	0	0.0054240133613348\\
-0.444444447755814	0.333333343267441	0.0513816326856613\\
-0.444444447755814	0.666666686534882	0.0904019400477409\\
-0.444444447755814	1	0.120667017996311\\
0.16666667163372	-2	-0.204406976699829\\
0.16666667163372	-1.66666662693024	-0.190444737672806\\
0.16666667163372	-1.33333337306976	-0.170718431472778\\
0.16666667163372	-1	-0.143473342061043\\
0.16666667163372	-0.666666686534882	-0.10769609361887\\
0.16666667163372	-0.333333343267441	-0.0638737753033638\\
0.16666667163372	0	-0.0143906194716692\\
0.16666667163372	0.333333343267441	0.0368923544883728\\
0.16666667163372	0.666666686534882	0.0858045518398285\\
0.16666667163372	1	0.129107162356377\\
0.777777791023254	-2	-0.148544758558273\\
0.777777791023254	-1.66666662693024	-0.146398574113846\\
0.777777791023254	-1.33333337306976	-0.139315471053123\\
0.777777791023254	-1	-0.12529681622982\\
0.777777791023254	-0.666666686534882	-0.103066220879555\\
0.777777791023254	-0.333333343267441	-0.072471596300602\\
0.777777791023254	0	-0.0344567149877548\\
0.777777791023254	0.333333343267441	0.00926440395414829\\
0.777777791023254	0.666666686534882	0.0564845502376556\\
0.777777791023254	1	0.104647718369961\\
1.38888883590698	-2	-0.114928610622883\\
1.38888883590698	-1.66666662693024	-0.118583954870701\\
1.38888883590698	-1.33333337306976	-0.116837881505489\\
1.38888883590698	-1	-0.108972154557705\\
1.38888883590698	-0.666666686534882	-0.0951583385467529\\
1.38888883590698	-0.333333343267441	-0.075973317027092\\
1.38888883590698	0	-0.05173609405756\\
1.38888883590698	0.333333343267441	-0.0222450997680426\\
1.38888883590698	0.666666686534882	0.0128767136484385\\
1.38888883590698	1	0.0535166934132576\\
2	-2	-0.108520068228245\\
2	-1.66666662693024	-0.110036671161652\\
2	-1.33333337306976	-0.106220506131649\\
2	-1	-0.0982839167118073\\
2	-0.666666686534882	-0.0877255275845528\\
2	-0.333333343267441	-0.0754661932587624\\
2	0	-0.0614098533987999\\
2	0.333333343267441	-0.0445610657334328\\
2	0.666666686534882	-0.0234642680734396\\
2	1	0.00327917374670506\\
};

\addplot [initial set]
table[row sep=crcr] {%
    x	y\\
    1	-0.5\\
    1	0.5\\
    2	0.5\\
    2	-0.5\\
    1	-0.5\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    -1.4	-1.4\\
    -1.4	-0.6\\
    -0.6	-0.6\\
    -0.6	-1.4\\
    -1.4	-1.4\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-3.5	-0.871239423751831\\
-3.5	-0.843848824501038\\
-3.4140625	-0.843848824501038\\
-3.4140625	-0.871239423751831\\
-3.5	-0.871239423751831\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-3.4140625	-0.849144101142883\\
-3.4140625	-0.828125\\
-3.3441915512085	-0.828125\\
-3.3441915512085	-0.849144101142883\\
-3.4140625	-0.849144101142883\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.21862149238586	-0.125\\
-1.21862149238586	-0.117351889610291\\
-1.1796875	-0.117351889610291\\
-1.1796875	-0.125\\
-1.21862149238586	-0.125\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.1796875	-0.119543492794037\\
-1.1796875	-0.103720456361771\\
-1.09587383270264	-0.103720456361771\\
-1.09587383270264	-0.119543492794037\\
-1.1796875	-0.119543492794037\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.70606744289398	0.249999970197678\\
1.70606744289398	0.25693091750145\\
1.72862231731415	0.25693091750145\\
1.72862231731415	0.249999970197678\\
1.70606744289398	0.249999970197678\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.43665504455566	-0.5\\
-2.43665504455566	-0.480137705802917\\
-2.3828125	-0.480137705802917\\
-2.3828125	-0.5\\
-2.43665504455566	-0.5\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.09375	-0.103861391544342\\
-1.09375	-0.103720456361771\\
-1.09296584129333	-0.103720456361771\\
-1.09296584129333	-0.103861391544342\\
-1.09375	-0.103861391544342\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.72862231731415	0.25430566072464\\
1.72862231731415	0.277244210243225\\
1.79646670818329	0.277244210243225\\
1.79646670818329	0.25430566072464\\
1.72862231731415	0.25430566072464\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.3828125	-0.483981311321259\\
-2.3828125	-0.466916620731354\\
-2.33867168426514	-0.466916620731354\\
-2.33867168426514	-0.483981311321259\\
-2.3828125	-0.483981311321259\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.79646682739258	0.275733053684235\\
1.79646682739258	0.277244210243225\\
1.80146408081055	0.277244210243225\\
1.80146408081055	0.275733053684235\\
1.79646682739258	0.275733053684235\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.75	-0.0532776527106762\\
-0.75	-0.0458763130009174\\
-0.682408094406128	-0.0458763130009174\\
-0.682408094406128	-0.0532776527106762\\
-0.75	-0.0532776527106762\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-3.35830163955688	-0.828125\\
-3.35830163955688	-0.820066690444946\\
-3.328125	-0.820066690444946\\
-3.328125	-0.828125\\
-3.35830163955688	-0.828125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-3.328125	-0.823596954345703\\
-3.328125	-0.792520880699158\\
-3.2421875	-0.792520880699158\\
-3.2421875	-0.823596954345703\\
-3.328125	-0.823596954345703\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-3.2421875	-0.798068881034851\\
-3.2421875	-0.78125\\
-3.19293689727783	-0.78125\\
-3.19293689727783	-0.798068881034851\\
-3.2421875	-0.798068881034851\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.10627341270447	-0.103720456361771\\
-1.10627341270447	-0.101505979895592\\
-1.09375	-0.101505979895592\\
-1.09375	-0.103720456361771\\
-1.10627341270447	-0.103720456361771\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.09375	-0.103321872651577\\
-1.09375	-0.0865989401936531\\
-1.0078125	-0.0865989401936531\\
-1.0078125	-0.103321872651577\\
-1.09375	-0.103321872651577\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.79412043094635	0.27724426984787\\
1.79412043094635	0.27800315618515\\
1.79646670818329	0.27800315618515\\
1.79646670818329	0.27724426984787\\
1.79412043094635	0.27724426984787\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.34888648986816	-0.466916620731354\\
-2.34888648986816	-0.447964668273926\\
-2.296875	-0.447964668273926\\
-2.296875	-0.466916620731354\\
-2.34888648986816	-0.466916620731354\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.0078125	-0.0890254229307175\\
-1.0078125	-0.0824409127235413\\
-0.966345548629761	-0.0824409127235413\\
-0.966345548629761	-0.0890254229307175\\
-1.0078125	-0.0890254229307175\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.79647517204285	0.27724426984787\\
1.79647517204285	0.298994362354279\\
1.86431121826172	0.298994362354279\\
1.86431121826172	0.27724426984787\\
1.79647517204285	0.27724426984787\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.296875	-0.451720297336578\\
-2.296875	-0.433833241462708\\
-2.24981260299683	-0.433833241462708\\
-2.24981260299683	-0.451720297336578\\
-2.296875	-0.451720297336578\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.86431121826172	0.297133684158325\\
1.86431121826172	0.304488480091095\\
1.88756775856018	0.304488480091095\\
1.88756775856018	0.297133684158325\\
1.86431121826172	0.297133684158325\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.125	-0.388593643903732\\
-2.125	-0.353976637125015\\
-2.0390625	-0.353976637125015\\
-2.0390625	-0.388593643903732\\
-2.125	-0.388593643903732\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.695505738258362	-0.0458763130009174\\
-0.695505738258362	-0.0426200963556767\\
-0.6640625	-0.0426200963556767\\
-0.6640625	-0.0458763130009174\\
-0.695505738258362	-0.0458763130009174\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.0625	-0.00296529941260815\\
-0.0625	-0.000403006561100483\\
-0.00805036723613739	-0.000403006561100483\\
-0.00805036723613739	-0.00296529941260815\\
-0.0625	-0.00296529941260815\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.0390625	-0.359344124794006\\
-2.0390625	-0.349475264549255\\
-2.01179599761963	-0.349475264549255\\
-2.01179599761963	-0.359344124794006\\
-2.0390625	-0.359344124794006\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.6640625	-0.0438805855810642\\
-0.6640625	-0.0344472862780094\\
-0.578125	-0.0344472862780094\\
-0.578125	-0.0438805855810642\\
-0.6640625	-0.0438805855810642\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.578125	-0.0358154438436031\\
-0.578125	-0.0312698744237423\\
-0.524537801742554	-0.0312698744237423\\
-0.524537801742554	-0.0358154438436031\\
-0.578125	-0.0358154438436031\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-3.20776891708374	-0.78125\\
-3.20776891708374	-0.765348672866821\\
-3.15625	-0.765348672866821\\
-3.15625	-0.78125\\
-3.20776891708374	-0.78125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-3.15625	-0.769380748271942\\
-3.15625	-0.735126674175262\\
-3.0703125	-0.735126674175262\\
-3.0703125	-0.769380748271942\\
-3.15625	-0.769380748271942\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-3.0703125	-0.741398096084595\\
-3.0703125	-0.734375\\
-3.05163049697876	-0.734375\\
-3.05163049697876	-0.741398096084595\\
-3.0703125	-0.741398096084595\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.980812430381775	-0.0824409127235413\\
-0.980812430381775	-0.0737183839082718\\
-0.921875	-0.0737183839082718\\
-0.921875	-0.0824409127235413\\
-0.980812430381775	-0.0824409127235413\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.25991916656494	-0.433833241462708\\
-2.25991916656494	-0.416306495666504\\
-2.2109375	-0.416306495666504\\
-2.2109375	-0.433833241462708\\
-2.25991916656494	-0.433833241462708\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.921875	-0.0756217539310455\\
-0.921875	-0.0617755949497223\\
-0.8359375	-0.0617755949497223\\
-0.8359375	-0.0756217539310455\\
-0.921875	-0.0756217539310455\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.88152861595154	0.304488480091095\\
1.88152861595154	0.32142299413681\\
1.93215560913086	0.32142299413681\\
1.93215560913086	0.304488480091095\\
1.88152861595154	0.304488480091095\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.2109375	-0.419937372207642\\
-2.2109375	-0.400749862194061\\
-2.15928792953491	-0.400749862194061\\
-2.15928792953491	-0.419937372207642\\
-2.2109375	-0.419937372207642\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.8359375	-0.0640331208705902\\
-0.8359375	-0.0611613690853119\\
-0.813460111618042	-0.0611613690853119\\
-0.813460111618042	-0.0640331208705902\\
-0.8359375	-0.0640331208705902\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
1.93215560913086	0.319267511367798\\
1.93215560913086	0.33173269033432\\
1.97005176544189	0.33173269033432\\
1.97005176544189	0.319267511367798\\
1.93215560913086	0.319267511367798\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.8125	-0.646902620792389\\
-2.8125	-0.638930261135101\\
-2.79216384887695	-0.638930261135101\\
-2.79216384887695	-0.646902620792389\\
-2.8125	-0.646902620792389\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.00912144035100937	-0.000403008860303089\\
-0.00912144035100937	0.00112383766099811\\
0.0234375	0.00112383766099811\\
0.0234375	-0.000403008860303089\\
-0.00912144035100937	-0.000403008860303089\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.625	0.0382831692695618\\
0.625	0.0490604937076569\\
0.7109375	0.0490604937076569\\
0.7109375	0.0382831692695618\\
0.625	0.0382831692695618\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.02655696868896	-0.349475264549255\\
-2.02655696868896	-0.32509183883667\\
-1.953125	-0.32509183883667\\
-1.953125	-0.349475264549255\\
-2.02655696868896	-0.349475264549255\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.0234375	0.00100870057940483\\
0.0234375	0.0052533159032464\\
0.109375	0.0052533159032464\\
0.109375	0.00100870057940483\\
0.0234375	0.00100870057940483\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.7109375	0.0470119342207909\\
0.7109375	0.0588607788085938\\
0.796875	0.0588607788085938\\
0.796875	0.0470119342207909\\
0.7109375	0.0470119342207909\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.953125	-0.329308360815048\\
-1.953125	-0.304580241441727\\
-1.88029885292053	-0.304580241441727\\
-1.88029885292053	-0.329308360815048\\
-1.953125	-0.329308360815048\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.538655161857605	-0.0312698781490326\\
-0.538655161857605	-0.0275470316410065\\
-0.4921875	-0.0275470316410065\\
-0.4921875	-0.0312698781490326\\
-0.538655161857605	-0.0312698781490326\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.109375	0.00499300099909306\\
0.109375	0.00961639918386936\\
0.1953125	0.00961639918386936\\
0.1953125	0.00499300099909306\\
0.109375	0.00499300099909306\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.796875	0.0570076927542686\\
0.796875	0.0675342231988907\\
0.882166266441345	0.0675342231988907\\
0.882166266441345	0.0570076927542686\\
0.796875	0.0570076927542686\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.4921875	-0.0285310056060553\\
-0.4921875	-0.0213316734880209\\
-0.40625	-0.0213316734880209\\
-0.40625	-0.0285310056060553\\
-0.4921875	-0.0285310056060553\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.1953125	0.00920970272272825\\
0.1953125	0.0123447692021728\\
0.254076480865479	0.0123447692021728\\
0.254076480865479	0.00920970272272825\\
0.1953125	0.00920970272272825\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.40625	-0.022295206785202\\
-0.40625	-0.0166634395718575\\
-0.3203125	-0.0166634395718575\\
-0.3203125	-0.022295206785202\\
-0.40625	-0.022295206785202\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-3.06862831115723	-0.734375\\
-3.06862831115723	-0.705390095710754\\
-2.984375	-0.705390095710754\\
-2.984375	-0.734375\\
-3.06862831115723	-0.734375\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.320312470197678	-0.0167696587741375\\
-0.320312470197678	-0.0166634395718575\\
-0.318497687578201	-0.0166634395718575\\
-0.318497687578201	-0.0167696587741375\\
-0.320312470197678	-0.0167696587741375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.984375	-0.710339665412903\\
-2.984375	-0.6875\\
-2.92347955703735	-0.6875\\
-2.92347955703735	-0.710339665412903\\
-2.984375	-0.710339665412903\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.16919898986816	-0.400749862194061\\
-2.16919898986816	-0.38531494140625\\
-2.125	-0.38531494140625\\
-2.125	-0.400749862194061\\
-2.16919898986816	-0.400749862194061\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.830602169036865	-0.0611613690853119\\
-0.830602169036865	-0.051621213555336\\
-0.75	-0.051621213555336\\
-0.75	-0.0611613690853119\\
-0.830602169036865	-0.0611613690853119\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
1.96323347091675	0.331732749938965\\
1.96323347091675	0.344496965408325\\
2	0.344496965408325\\
2	0.331732749938965\\
1.96323347091675	0.331732749938965\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.80148458480835	-0.638930261135101\\
-2.80148458480835	-0.61701375246048\\
-2.74204397201538	-0.61701375246048\\
-2.74204397201538	-0.638930261135101\\
-2.80148458480835	-0.638930261135101\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3125	0.144678175449371\\
1.3125	0.160869985818863\\
1.38457465171814	0.160869985818863\\
1.38457465171814	0.144678175449371\\
1.3125	0.144678175449371\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.74204397201538	-0.620132148265839\\
-2.74204397201538	-0.604197680950165\\
-2.70117664337158	-0.604197680950165\\
-2.70117664337158	-0.620132148265839\\
-2.74204397201538	-0.620132148265839\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.89044404029846	-0.304580211639404\\
-1.89044404029846	-0.297385156154633\\
-1.8671875	-0.297385156154633\\
-1.8671875	-0.304580211639404\\
-1.89044404029846	-0.304580211639404\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.860674262046814	0.0675342157483101\\
0.860674262046814	0.0706231519579887\\
0.8828125	0.0706231519579887\\
0.8828125	0.0675342157483101\\
0.860674262046814	0.0675342157483101\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.8671875	-0.3003970682621\\
-1.8671875	-0.269154399633408\\
-1.78125	-0.269154399633408\\
-1.78125	-0.3003970682621\\
-1.8671875	-0.3003970682621\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.243852436542511	0.0123447710648179\\
0.243852436542511	0.014412053860724\\
0.28125	0.014412053860724\\
0.28125	0.0123447710648179\\
0.243852436542511	0.0123447710648179\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.8828125	0.067572645843029\\
0.8828125	0.0829264149069786\\
0.96875	0.0829264149069786\\
0.96875	0.067572645843029\\
0.8828125	0.067572645843029\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.78125	-0.273972034454346\\
-1.78125	-0.259685158729553\\
-1.73638319969177	-0.259685158729553\\
-1.73638319969177	-0.273972034454346\\
-1.78125	-0.273972034454346\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.330300986766815	-0.0166634432971478\\
-0.330300986766815	-0.0160492807626724\\
-0.3203125	-0.0160492807626724\\
-0.3203125	-0.0166634432971478\\
-0.330300986766815	-0.0166634432971478\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.28125	0.0137094240635633\\
0.28125	0.0196500923484564\\
0.3671875	0.0196500923484564\\
0.3671875	0.0137094240635633\\
0.28125	0.0137094240635633\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.96875	0.0802290737628937\\
0.96875	0.0966080129146576\\
1.0546875	0.0966080129146576\\
1.0546875	0.0802290737628937\\
0.96875	0.0802290737628937\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.3203125	-0.0166558902710676\\
-0.3203125	-0.0112106595188379\\
-0.234375	-0.0112106595188379\\
-0.234375	-0.0166558902710676\\
-0.3203125	-0.0166558902710676\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.3671875	0.0188484340906143\\
0.3671875	0.0250925496220589\\
0.453125	0.0250925496220589\\
0.453125	0.0188484340906143\\
0.3671875	0.0188484340906143\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.0546875	0.0944371894001961\\
1.0546875	0.102538488805294\\
1.10271453857422	0.102538488805294\\
1.10271453857422	0.0944371894001961\\
1.0546875	0.0944371894001961\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.93504667282104	-0.6875\\
-2.93504667282104	-0.674944639205933\\
-2.8984375	-0.674944639205933\\
-2.8984375	-0.6875\\
-2.93504667282104	-0.6875\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.234375	-0.0117262033745646\\
-0.234375	-0.00684611778706312\\
-0.1484375	-0.00684611778706312\\
-0.1484375	-0.0117262033745646\\
-0.234375	-0.0117262033745646\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.453125	0.0247072502970695\\
0.453125	0.0250925496220589\\
0.458276629447937	0.0250925496220589\\
0.458276629447937	0.0247072502970695\\
0.453125	0.0247072502970695\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.8984375	-0.678631961345673\\
-2.8984375	-0.641965329647064\\
-2.8125	-0.641965329647064\\
-2.8125	-0.678631961345673\\
-2.8984375	-0.678631961345673\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.1484375	-0.0072153601795435\\
-0.1484375	-0.0027893241494894\\
-0.0625	-0.0027893241494894\\
-0.0625	-0.0072153601795435\\
-0.1484375	-0.0072153601795435\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.4375	-0.176461026072502\\
-1.4375	-0.163334503769875\\
-1.38365268707275	-0.163334503769875\\
-1.38365268707275	-0.176461026072502\\
-1.4375	-0.176461026072502\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3699803352356	0.160870000720024\\
1.3699803352356	0.167776063084602\\
1.3984375	0.167776063084602\\
1.3984375	0.160870000720024\\
1.3699803352356	0.160870000720024\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.70872354507446	-0.60419774055481\\
-2.70872354507446	-0.590588212013245\\
-2.67158794403076	-0.590588212013245\\
-2.67158794403076	-0.60419774055481\\
-2.70872354507446	-0.60419774055481\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3984375	0.164194285869598\\
1.3984375	0.18851500749588\\
1.484375	0.18851500749588\\
1.484375	0.164194285869598\\
1.3984375	0.164194285869598\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.67158770561218	-0.593179941177368\\
-2.67158770561218	-0.569465160369873\\
-2.61023545265198	-0.569465160369873\\
-2.61023545265198	-0.593179941177368\\
-2.67158770561218	-0.593179941177368\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.484375	0.186147585511208\\
1.484375	0.190579995512962\\
1.50210690498352	0.190579995512962\\
1.50210690498352	0.186147585511208\\
1.484375	0.186147585511208\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.75040292739868	-0.259685158729553\\
-1.75040292739868	-0.243768274784088\\
-1.6953125	-0.243768274784088\\
-1.6953125	-0.259685158729553\\
-1.75040292739868	-0.259685158729553\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.6953125	-0.247248202562332\\
-1.6953125	-0.218281745910645\\
-1.609375	-0.218281745910645\\
-1.609375	-0.247248202562332\\
-1.6953125	-0.247248202562332\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.444803774356842	0.0250925496220589\\
0.444803774356842	0.0256797075271606\\
0.453125	0.0256797075271606\\
0.453125	0.0250925496220589\\
0.444803774356842	0.0250925496220589\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.08738732337952	0.102538496255875\\
1.08738732337952	0.112541660666466\\
1.140625	0.112541660666466\\
1.140625	0.102538496255875\\
1.08738732337952	0.102538496255875\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.609375	-0.223277360200882\\
-1.609375	-0.214790105819702\\
-1.58010363578796	-0.214790105819702\\
-1.58010363578796	-0.223277360200882\\
-1.609375	-0.223277360200882\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.453125	0.0250925496220589\\
0.453125	0.0323687456548214\\
0.5390625	0.0323687456548214\\
0.5390625	0.0250925496220589\\
0.453125	0.0250925496220589\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.140625	0.109212651848793\\
1.140625	0.129023090004921\\
1.2265625	0.129023090004921\\
1.2265625	0.109212651848793\\
1.140625	0.109212651848793\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.5390625	0.0312217175960541\\
0.5390625	0.0378403291106224\\
0.614819169044495	0.0378403291106224\\
0.614819169044495	0.0312217175960541\\
0.5390625	0.0312217175960541\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.2265625	0.126465290784836\\
1.2265625	0.137542754411697\\
1.28103637695312	0.137542754411697\\
1.28103637695312	0.126465290784836\\
1.2265625	0.126465290784836\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.39075469970703	-0.163334503769875\\
-1.39075469970703	-0.157660827040672\\
-1.36628913879395	-0.157660827040672\\
-1.36628913879395	-0.163334503769875\\
-1.39075469970703	-0.163334503769875\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.36628913879395	-0.159282758831978\\
-1.36628913879395	-0.144167259335518\\
-1.29995155334473	-0.144167259335518\\
-1.29995155334473	-0.159282758831978\\
-1.36628913879395	-0.159282758831978\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.61602139472961	-0.569465160369873\\
-2.61602139472961	-0.56406044960022\\
-2.60113167762756	-0.56406044960022\\
-2.60113167762756	-0.569465160369873\\
-2.61602139472961	-0.569465160369873\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.49253129959106	0.190579995512962\\
1.49253129959106	0.21150167286396\\
1.5703125	0.21150167286396\\
1.5703125	0.190579995512962\\
1.49253129959106	0.190579995512962\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.60113167762756	-0.566137731075287\\
-2.60113167762756	-0.536337673664093\\
-2.53067564964294	-0.536337673664093\\
-2.53067564964294	-0.566137731075287\\
-2.60113167762756	-0.566137731075287\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.5703125	0.208626344799995\\
1.5703125	0.220289990305901\\
1.61350727081299	0.220289990305901\\
1.61350727081299	0.208626344799995\\
1.5703125	0.208626344799995\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.53067564964294	-0.540106177330017\\
-2.53067564964294	-0.534732580184937\\
-2.51720786094666	-0.534732580184937\\
-2.51720786094666	-0.540106177330017\\
-2.53067564964294	-0.540106177330017\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.59696412086487	-0.214790105819702\\
-1.59696412086487	-0.195577651262283\\
-1.5234375	-0.195577651262283\\
-1.5234375	-0.214790105819702\\
-1.59696412086487	-0.214790105819702\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.5234375	-0.199103087186813\\
-1.5234375	-0.173030078411102\\
-1.4375	-0.173030078411102\\
-1.4375	-0.199103087186813\\
-1.5234375	-0.199103087186813\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.599649667739868	0.0378403216600418\\
0.599649667739868	0.0401667132973671\\
0.625	0.0401667132973671\\
0.625	0.0378403216600418\\
0.599649667739868	0.0378403216600418\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.26625514030457	0.137542754411697\\
1.26625514030457	0.147903889417648\\
1.3125	0.147903889417648\\
1.3125	0.137542754411697\\
1.26625514030457	0.137542754411697\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.30660033226013	-0.144167244434357\\
-1.30660033226013	-0.14167594909668\\
-1.29507827758789	-0.14167594909668\\
-1.29507827758789	-0.144167244434357\\
-1.30660033226013	-0.144167244434357\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.29507839679718	-0.143103033304214\\
-1.29507839679718	-0.12627699971199\\
-1.22386753559113	-0.12627699971199\\
-1.22386753559113	-0.143103033304214\\
-1.29507839679718	-0.143103033304214\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-1.22386753559113	-0.128353655338287\\
-1.22386753559113	-0.125\\
-1.20751965045929	-0.125\\
-1.20751965045929	-0.128353655338287\\
-1.22386753559113	-0.128353655338287\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.60241985321045	0.220290005207062\\
1.60241985321045	0.235860913991928\\
1.65625	0.235860913991928\\
1.65625	0.220290005207062\\
1.60241985321045	0.220290005207062\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.52678179740906	-0.534732580184937\\
-2.52678179740906	-0.509714245796204\\
-2.46021962165833	-0.509714245796204\\
-2.46021962165833	-0.534732580184937\\
-2.52678179740906	-0.534732580184937\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.65625	0.232555150985718\\
1.65625	0.25\\
1.71669673919678	0.25\\
1.71669673919678	0.232555150985718\\
1.65625	0.232555150985718\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-2.46021962165833	-0.512971997261047\\
-2.46021962165833	-0.5\\
-2.42711043357849	-0.5\\
-2.42711043357849	-0.512971997261047\\
-2.46021962165833	-0.512971997261047\\
}--cycle;


\addplot[flow arrow]
table[row sep=crcr] {%
    x	y	u	v\\
    -3.2	-1.7	1.5	-4.322666666666668\\
    -3.2	-1.4	1.8	-4.922666666666668\\
    -3.2	-1.1	2.1	-5.522666666666668\\
    -3.2	-0.8	2.4	-6.122666666666668\\
    -3.2	-0.5	2.7	-6.722666666666668\\
    -3.2	-0.2	3.0	-7.322666666666668\\
    -3.2	0.1	3.3	-7.922666666666667\\
    -3.2	0.4	3.6	-8.522666666666668\\
    -3.2	0.7	3.9	-9.122666666666667\\
    -2.5875	-1.7	0.8875	0.212927734374998\\
    -2.5875	-1.4	1.1875	-0.387072265625002\\
    -2.5875	-1.1	1.4875	-0.987072265625001\\
    -2.5875	-0.8	1.7875	-1.587072265625002\\
    -2.5875	-0.5	2.0875	-2.187072265625002\\
    -2.5875	-0.2	2.3875	-2.787072265625001\\
    -2.5875	0.1	2.6875	-3.387072265625001\\
    -2.5875	0.4	2.9875	-3.987072265625002\\
    -2.5875	0.7	3.2875	-4.587072265625002\\
    -1.975	-1.7	0.275	2.807088541666666\\
    -1.975	-1.4	0.575	2.207088541666666\\
    -1.975	-1.1	0.875	1.607088541666667\\
    -1.975	-0.8	1.175	1.007088541666667\\
    -1.975	-0.5	1.475	0.407088541666667\\
    -1.975	-0.2	1.775	-0.192911458333334\\
    -1.975	0.1	2.075	-0.792911458333333\\
    -1.975	0.4	2.375	-1.392911458333334\\
    -1.975	0.7	2.675	-1.992911458333333\\
    -1.3625	-1.7	-0.3375	3.919382161458334\\
    -1.3625	-1.4	-0.0375	3.319382161458333\\
    -1.3625	-1.1	0.2625	2.719382161458333\\
    -1.3625	-0.8	0.5625	2.119382161458334\\
    -1.3625	-0.5	0.8625	1.519382161458333\\
    -1.3625	-0.2	1.1625	0.919382161458333\\
    -1.3625	0.1	1.4625	0.319382161458334\\
    -1.3625	0.4	1.7625	-0.280617838541667\\
    -1.3625	0.7	2.0625	-0.880617838541667\\
    -0.75	-1.7	-0.95	4.009375000000000\\
    -0.75	-1.4	-0.65	3.409375000000000\\
    -0.75	-1.1	-0.35	2.809375000000000\\
    -0.75	-0.8	-0.05	2.209375000000000\\
    -0.75	-0.5	0.25	1.609375000000000\\
    -0.75	-0.2	0.55	1.009375000000000\\
    -0.75	0.1	0.85	0.409375000000000\\
    -0.75	0.4	1.15	-0.190625000000000\\
    -0.75	0.7	1.45	-0.790625000000000\\
    -0.1375	-1.7	-1.5625	3.536633463541667\\
    -0.1375	-1.4	-1.2625	2.936633463541667\\
    -0.1375	-1.1	-0.9625	2.336633463541667\\
    -0.1375	-0.8	-0.6625	1.736633463541667\\
    -0.1375	-0.5	-0.3625	1.136633463541667\\
    -0.1375	-0.2	-0.0625	0.536633463541667\\
    -0.1375	0.1	0.2375	-0.063366536458333\\
    -0.1375	0.4	0.5375	-0.663366536458333\\
    -0.1375	0.7	0.8375	-1.263366536458333\\
    0.475	-1.7	-2.175	2.960723958333333\\
    0.475	-1.4	-1.875	2.360723958333333\\
    0.475	-1.1	-1.575	1.760723958333333\\
    0.475	-0.8	-1.275	1.160723958333333\\
    0.475	-0.5	-0.975	0.560723958333333\\
    0.475	-0.2	-0.675	-0.039276041666667\\
    0.475	0.1	-0.375	-0.639276041666667\\
    0.475	0.4	-0.075	-1.239276041666667\\
    0.475	0.7	0.225	-1.839276041666667\\
    1.0875	-1.7	-2.7875	2.741212890625000\\
    1.0875	-1.4	-2.4875	2.141212890625000\\
    1.0875	-1.1	-2.1875	1.541212890625000\\
    1.0875	-0.8	-1.8875	0.941212890625000\\
    1.0875	-0.5	-1.5875	0.341212890625000\\
    1.0875	-0.2	-1.2875	-0.258787109375000\\
    1.0875	0.1	-0.9875	-0.858787109375000\\
    1.0875	0.4	-0.6875	-1.458787109375000\\
    1.0875	0.7	-0.3875	-2.058787109375000\\
    1.7	-1.7	-3.4	3.337666666666666\\
    1.7	-1.4	-3.1	2.737666666666666\\
    1.7	-1.1	-2.8	2.137666666666667\\
    1.7	-0.8	-2.5	1.537666666666667\\
    1.7	-0.5	-2.2	0.937666666666666\\
    1.7	-0.2	-1.9	0.337666666666666\\
    1.7	0.1	-1.6	-0.262333333333333\\
    1.7	0.4	-1.3	-0.862333333333334\\
    1.7	0.7	-1.0	-1.462333333333333\\
  };

==> figures/experiments-groupplot-evolution/evolution2.tikz <==
\addplot[surface plot]
table[row sep=crcr, point meta=\thisrow{c}] {%
%
x	y	c\\
-3.5	-2	0.98761260509491\\
-3.5	-1.66666662693024	0.980510354042053\\
-3.5	-1.33333337306976	0.977165341377258\\
-3.5	-1	0.97544801235199\\
-3.5	-0.666666686534882	0.974170982837677\\
-3.5	-0.333333343267441	0.972715020179749\\
-3.5	0	0.971067905426025\\
-3.5	0.333333343267441	0.970606803894043\\
-3.5	0.666666686534882	0.976662993431091\\
-3.5	1	1.00504040718079\\
-2.88888883590698	-2	1.00586318969727\\
-2.88888883590698	-1.66666662693024	0.992736995220184\\
-2.88888883590698	-1.33333337306976	0.986633896827698\\
-2.88888883590698	-1	0.983537793159485\\
-2.88888883590698	-0.666666686534882	0.9811851978302\\
-2.88888883590698	-0.333333343267441	0.978403091430664\\
-2.88888883590698	0	0.975131273269653\\
-2.88888883590698	0.333333343267441	0.973722815513611\\
-2.88888883590698	0.666666686534882	0.983092367649078\\
-2.88888883590698	1	1.02788138389587\\
-2.27777767181396	-2	1.02350687980652\\
-2.27777767181396	-1.66666662693024	1.00122880935669\\
-2.27777767181396	-1.33333337306976	0.991428434848785\\
-2.27777767181396	-1	0.986875176429749\\
-2.27777767181396	-0.666666686534882	0.983307301998138\\
-2.27777767181396	-0.333333343267441	0.978495955467224\\
-2.27777767181396	0	0.97224897146225\\
-2.27777767181396	0.333333343267441	0.968530237674713\\
-2.27777767181396	0.666666686534882	0.981839179992676\\
-2.27777767181396	1	1.04779851436615\\
-1.66666662693024	-2	1.02774024009705\\
-1.66666662693024	-1.66666662693024	0.990356922149658\\
-1.66666662693024	-1.33333337306976	0.975166976451874\\
-1.66666662693024	-1	0.969655394554138\\
-1.66666662693024	-0.666666686534882	0.965459406375885\\
-1.66666662693024	-0.333333343267441	0.957975745201111\\
-1.66666662693024	0	0.94649749994278\\
-1.66666662693024	0.333333343267441	0.93757152557373\\
-1.66666662693024	0.666666686534882	0.953978657722473\\
-1.66666662693024	1	1.04155206680298\\
-1.05555558204651	-2	1.01502418518066\\
-1.05555558204651	-1.66666662693024	0.941378533840179\\
-1.05555558204651	-1.33333337306976	0.907209813594818\\
-1.05555558204651	-1	0.89502078294754\\
-1.05555558204651	-0.666666686534882	0.888298213481903\\
-1.05555558204651	-0.333333343267441	0.876208186149597\\
-1.05555558204651	0	0.855841875076294\\
-1.05555558204651	0.333333343267441	0.837978065013885\\
-1.05555558204651	0.666666686534882	0.857953071594238\\
-1.05555558204651	1	0.96653801202774\\
-0.444444447755814	-2	0.995917320251465\\
-0.444444447755814	-1.66666662693024	0.854781687259674\\
-0.444444447755814	-1.33333337306976	0.760015547275543\\
-0.444444447755814	-1	0.706303238868713\\
-0.444444447755814	-0.666666686534882	0.673564672470093\\
-0.444444447755814	-0.333333343267441	0.64252495765686\\
-0.444444447755814	0	0.606821656227112\\
-0.444444447755814	0.333333343267441	0.585958182811737\\
-0.444444447755814	0.666666686534882	0.633183836936951\\
-0.444444447755814	1	0.787552237510681\\
0.16666667163372	-2	0.892879843711853\\
0.16666667163372	-1.66666662693024	0.695053339004517\\
0.16666667163372	-1.33333337306976	0.506281316280365\\
0.16666667163372	-1	0.351457536220551\\
0.16666667163372	-0.666666686534882	0.231910824775696\\
0.16666667163372	-0.333333343267441	0.139358282089233\\
0.16666667163372	0	0.079329252243042\\
0.16666667163372	0.333333343267441	0.0897855758666992\\
0.16666667163372	0.666666686534882	0.227478623390198\\
0.16666667163372	1	0.470737099647522\\
0.777777791023254	-2	0.710115671157837\\
0.777777791023254	-1.66666662693024	0.482638478279114\\
0.777777791023254	-1.33333337306976	0.205925345420837\\
0.777777791023254	-1	-0.0803391933441162\\
0.777777791023254	-0.666666686534882	-0.333646178245544\\
0.777777791023254	-0.333333343267441	-0.520691514015198\\
0.777777791023254	0	-0.605777025222778\\
0.777777791023254	0.333333343267441	-0.538751602172852\\
0.777777791023254	0.666666686534882	-0.301020383834839\\
0.777777791023254	1	-0.0033489465713501\\
1.38888883590698	-2	0.630997896194458\\
1.38888883590698	-1.66666662693024	0.387198507785797\\
1.38888883590698	-1.33333337306976	0.0723695755004883\\
1.38888883590698	-1	-0.282560348510742\\
1.38888883590698	-0.666666686534882	-0.616554021835327\\
1.38888883590698	-0.333333343267441	-0.860772132873535\\
1.38888883590698	0	-0.953044414520264\\
1.38888883590698	0.333333343267441	-0.847919464111328\\
1.38888883590698	0.666666686534882	-0.592476367950439\\
1.38888883590698	1	-0.345733046531677\\
2	-2	0.571021437644958\\
2	-1.66666662693024	0.341288447380066\\
2	-1.33333337306976	0.0719386339187622\\
2	-1	-0.227550864219666\\
2	-0.666666686534882	-0.525407791137695\\
2	-0.333333343267441	-0.755092620849609\\
2	0	-0.828986763954163\\
2	0.333333343267441	-0.709315419197083\\
2	0.666666686534882	-0.505591750144958\\
2	1	-0.36100959777832\\
};

\addplot [initial set]
table[row sep=crcr] {%
    x	y\\
    1	-0.5\\
    1	0.5\\
    2	0.5\\
    2	-0.5\\
    1	-0.5\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    -1.4	-1.4\\
    -1.4	-0.6\\
    -0.6	-0.6\\
    -0.6	-1.4\\
    -1.4	-1.4\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3125	-1.26631009578705\\
1.3125	-1.26483070850372\\
1.3232421875	-1.26483070850372\\
1.3232421875	-1.26631009578705\\
1.3125	-1.26631009578705\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3984375	-1.27309787273407\\
1.3984375	-1.27199614048004\\
1.4091796875	-1.27199614048004\\
1.4091796875	-1.27309787273407\\
1.3984375	-1.27309787273407\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.484375	-1.27700042724609\\
1.484375	-1.27622079849243\\
1.4951171875	-1.27622079849243\\
1.4951171875	-1.27700042724609\\
1.484375	-1.27700042724609\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.5703125	-1.27852213382721\\
1.5703125	-1.27795159816742\\
1.5810546875	-1.27795159816742\\
1.5810546875	-1.27852213382721\\
1.5703125	-1.27852213382721\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.65625	-1.27811741828918\\
1.65625	-1.27741169929504\\
1.6669921875	-1.27741169929504\\
1.6669921875	-1.27811741828918\\
1.65625	-1.27811741828918\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.0299973487854	-1.2166154384613\\
1.0299973487854	-1.21245241165161\\
1.04337072372437	-1.21245241165161\\
1.04337072372437	-1.2166154384613\\
1.0299973487854	-1.2166154384613\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.7421875	-1.27591454982758\\
1.7421875	-1.27493011951447\\
1.7529296875	-1.27493011951447\\
1.7529296875	-1.27591454982758\\
1.7421875	-1.27591454982758\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.04337060451508	-1.23752784729004\\
1.04337060451508	-1.21569967269897\\
1.12704479694366	-1.21569967269897\\
1.12704479694366	-1.23752784729004\\
1.04337060451508	-1.23752784729004\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.828125	-1.27196156978607\\
1.828125	-1.27072370052338\\
1.8388671875	-1.27072370052338\\
1.8388671875	-1.27196156978607\\
1.828125	-1.27196156978607\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.12704479694366	-1.25\\
1.12704479694366	-1.23611164093018\\
1.20123565196991	-1.23611164093018\\
1.20123565196991	-1.25\\
1.12704479694366	-1.25\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.9140625	-1.26631569862366\\
1.9140625	-1.26484417915344\\
1.9248046875	-1.26484417915344\\
1.9248046875	-1.26631569862366\\
1.9140625	-1.26631569862366\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3232421875	-1.26733601093292\\
1.3232421875	-1.26590716838837\\
1.333984375	-1.26590716838837\\
1.333984375	-1.26733601093292\\
1.3232421875	-1.26733601093292\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.388436615467072	0.625\\
0.388436615467072	0.644213318824768\\
0.403390169143677	0.644213318824768\\
0.403390169143677	0.625\\
0.388436615467072	0.625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.625	0.875177979469299\\
0.625	0.875901341438293\\
0.62576949596405	0.875901341438293\\
0.62576949596405	0.875177979469299\\
0.625	0.875177979469299\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.4091796875	-1.27373230457306\\
1.4091796875	-1.27267372608185\\
1.419921875	-1.27267372608185\\
1.419921875	-1.27373230457306\\
1.4091796875	-1.27373230457306\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.4951171875	-1.27731275558472\\
1.4951171875	-1.27656674385071\\
1.505859375	-1.27656674385071\\
1.505859375	-1.27731275558472\\
1.4951171875	-1.27731275558472\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.5810546875	-1.27856135368347\\
1.5810546875	-1.27801251411438\\
1.591796875	-1.27801251411438\\
1.591796875	-1.27856135368347\\
1.5810546875	-1.27856135368347\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.922882795333862	-1.189826130867\\
0.922882795333862	-1.17490494251251\\
0.959696531295776	-1.17490494251251\\
0.959696531295776	-1.189826130867\\
0.922882795333862	-1.189826130867\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.6669921875	-1.27794146537781\\
1.6669921875	-1.27719950675964\\
1.677734375	-1.27719950675964\\
1.677734375	-1.27794146537781\\
1.6669921875	-1.27794146537781\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.959696531295776	-1.2124525308609\\
0.959696531295776	-1.18841707706451\\
1.03315937519073	-1.18841707706451\\
1.03315937519073	-1.2124525308609\\
0.959696531295776	-1.2124525308609\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.7529296875	-1.27551424503326\\
1.7529296875	-1.27449691295624\\
1.763671875	-1.27449691295624\\
1.763671875	-1.27551424503326\\
1.7529296875	-1.27551424503326\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.8388671875	-1.27134788036346\\
1.8388671875	-1.27007973194122\\
1.849609375	-1.27007973194122\\
1.849609375	-1.27134788036346\\
1.8388671875	-1.27134788036346\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.9248046875	-1.26549100875854\\
1.9248046875	-1.26399159431458\\
1.935546875	-1.26399159431458\\
1.935546875	-1.26549100875854\\
1.9248046875	-1.26549100875854\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.348522543907166	-0.527000308036804\\
0.348522543907166	-0.5\\
0.357866764068604	-0.5\\
0.357866764068604	-0.527000308036804\\
0.348522543907166	-0.527000308036804\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.333984375	-1.26830852031708\\
1.333984375	-1.26692926883698\\
1.3447265625	-1.26692926883698\\
1.3447265625	-1.26830852031708\\
1.333984375	-1.26830852031708\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.239352896809578	0.25\\
0.239352896809578	0.296875\\
0.246611163020134	0.296875\\
0.246611163020134	0.25\\
0.239352896809578	0.25\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.403390169143677	0.643348217010498\\
0.403390169143677	0.665560245513916\\
0.421079814434052	0.665560245513916\\
0.421079814434052	0.643348217010498\\
0.403390169143677	0.643348217010498\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.625509679317474	0.875901341438293\\
0.625509679317474	0.896584391593933\\
0.647617518901825	0.896584391593933\\
0.647617518901825	0.875901341438293\\
0.625509679317474	0.875901341438293\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.419921875	-1.27432298660278\\
1.419921875	-1.27330684661865\\
1.4306640625	-1.27330684661865\\
1.4306640625	-1.27432298660278\\
1.419921875	-1.27432298660278\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.245828300714493	0.296875\\
0.245828300714493	0.34375\\
0.255809515714645	0.34375\\
0.255809515714645	0.296875\\
0.245828300714493	0.296875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.420380473136902	0.665560245513916\\
0.420380473136902	0.688855886459351\\
0.440325140953064	0.688855886459351\\
0.440325140953064	0.665560245513916\\
0.420380473136902	0.665560245513916\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.505859375	-1.27758944034576\\
1.505859375	-1.27687323093414\\
1.5166015625	-1.27687323093414\\
1.5166015625	-1.27758944034576\\
1.505859375	-1.27758944034576\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.841988921165466	-1.15497279167175\\
0.841988921165466	-1.13735747337341\\
0.876022458076477	-1.13735747337341\\
0.876022458076477	-1.15497279167175\\
0.841988921165466	-1.15497279167175\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.255169063806534	0.34375\\
0.255169063806534	0.387615501880646\\
0.266542106866837	0.387615501880646\\
0.266542106866837	0.34375\\
0.255169063806534	0.34375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.591796875	-1.27856862545013\\
1.591796875	-1.27804100513458\\
1.6025390625	-1.27804100513458\\
1.6025390625	-1.27856862545013\\
1.591796875	-1.27856862545013\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.876022338867188	-1.1749050617218\\
0.876022338867188	-1.15328788757324\\
0.926671743392944	-1.15328788757324\\
0.926671743392944	-1.1749050617218\\
0.876022338867188	-1.1749050617218\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.677734375	-1.27773678302765\\
1.677734375	-1.27695882320404\\
1.6884765625	-1.27695882320404\\
1.6884765625	-1.27773678302765\\
1.677734375	-1.27773678302765\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.763671875	-1.27508699893951\\
1.763671875	-1.27403700351715\\
1.7744140625	-1.27403700351715\\
1.7744140625	-1.27508699893951\\
1.763671875	-1.27508699893951\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.383096575737	-0.624927639961243\\
0.383096575737	-0.59375\\
0.395925998687744	-0.59375\\
0.395925998687744	-0.624927639961243\\
0.383096575737	-0.624927639961243\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.849609375	-1.27070808410645\\
1.849609375	-1.26940989494324\\
1.8603515625	-1.26940989494324\\
1.8603515625	-1.27070808410645\\
1.849609375	-1.27070808410645\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.364843815565109	-0.59375\\
0.364843815565109	-0.546875\\
0.383640557527542	-0.546875\\
0.383640557527542	-0.59375\\
0.364843815565109	-0.59375\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.264452219009399	-0.194227069616318\\
0.264452219009399	-0.171875\\
0.268718540668488	-0.171875\\
0.268718540668488	-0.194227069616318\\
0.264452219009399	-0.194227069616318\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.935546875	-1.26464009284973\\
1.935546875	-1.26311278343201\\
1.9462890625	-1.26311278343201\\
1.9462890625	-1.26464009284973\\
1.935546875	-1.26464009284973\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.536750137805939	-0.887148141860962\\
0.536750137805939	-0.875\\
0.545931756496429	-0.875\\
0.545931756496429	-0.887148141860962\\
0.536750137805939	-0.887148141860962\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.357866764068604	-0.546875\\
0.357866764068604	-0.524991989135742\\
0.365792095661163	-0.524991989135742\\
0.365792095661163	-0.546875\\
0.357866764068604	-0.546875\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.256407648324966	-0.171875\\
0.256407648324966	-0.125\\
0.264767438173294	-0.125\\
0.264767438173294	-0.171875\\
0.256407648324966	-0.171875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3447265625	-1.26922941207886\\
1.3447265625	-1.26789879798889\\
1.35546875	-1.26789879798889\\
1.35546875	-1.26922941207886\\
1.3447265625	-1.26922941207886\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.647388219833374	0.896584510803223\\
0.647388219833374	0.901814460754395\\
0.652870059013367	0.901814460754395\\
0.652870059013367	0.896584510803223\\
0.647388219833374	0.896584510803223\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.4306640625	-1.27487099170685\\
1.4306640625	-1.27389633655548\\
1.44140625	-1.27389633655548\\
1.44140625	-1.27487099170685\\
1.4306640625	-1.27487099170685\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.776771187782288	-1.10992610454559\\
0.776771187782288	-1.09981000423431\\
0.792348265647888	-1.09981000423431\\
0.792348265647888	-1.10992610454559\\
0.776771187782288	-1.10992610454559\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.440325140953064	0.688050627708435\\
0.440325140953064	0.706120491027832\\
0.456111967563629	0.706120491027832\\
0.456111967563629	0.688050627708435\\
0.440325140953064	0.688050627708435\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.652869999408722	0.901590466499329\\
0.652869999408722	0.917267560958862\\
0.669442236423492	0.917267560958862\\
0.669442236423492	0.901590466499329\\
0.652869999408722	0.901590466499329\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.5166015625	-1.2778308391571\\
1.5166015625	-1.27714109420776\\
1.52734375	-1.27714109420776\\
1.52734375	-1.2778308391571\\
1.5166015625	-1.2778308391571\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.792348265647888	-1.1373575925827\\
0.792348265647888	-1.10854780673981\\
0.845147967338562	-1.10854780673981\\
0.845147967338562	-1.1373575925827\\
0.792348265647888	-1.1373575925827\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.239004969596863	0.00294143799692392\\
0.239004969596863	0.0156249990686774\\
0.240264803171158	0.0156249990686774\\
0.240264803171158	0.00294143799692392\\
0.239004969596863	0.00294143799692392\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.266542106866837	0.383351922035217\\
0.266542106866837	0.390625\\
0.268535763025284	0.390625\\
0.268535763025284	0.383351922035217\\
0.266542106866837	0.383351922035217\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.455455839633942	0.706120491027832\\
0.455455839633942	0.729719638824463\\
0.477260112762451	0.729719638824463\\
0.477260112762451	0.706120491027832\\
0.455455839633942	0.706120491027832\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.6025390625	-1.27854895591736\\
1.6025390625	-1.27803301811218\\
1.61328125	-1.27803301811218\\
1.61328125	-1.27854895591736\\
1.6025390625	-1.27854895591736\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.424436330795288	-0.706904053688049\\
0.424436330795288	-0.6875\\
0.43398529291153	-0.6875\\
0.43398529291153	-0.706904053688049\\
0.424436330795288	-0.706904053688049\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.235703930258751	0.015625\\
0.235703930258751	0.0625\\
0.239300355315208	0.0625\\
0.239300355315208	0.015625\\
0.235703930258751	0.015625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.267293393611908	0.390625\\
0.267293393611908	0.4375\\
0.284244477748871	0.4375\\
0.284244477748871	0.390625\\
0.267293393611908	0.390625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.6884765625	-1.27750313282013\\
1.6884765625	-1.27668964862823\\
1.69921875	-1.27668964862823\\
1.69921875	-1.27750313282013\\
1.6884765625	-1.27750313282013\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.402535170316696	-0.6875\\
0.402535170316696	-0.640625\\
0.42490890622139	-0.640625\\
0.42490890622139	-0.6875\\
0.402535170316696	-0.6875\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.28339409828186	-0.308208465576172\\
0.28339409828186	-0.265625\\
0.293270945549011	-0.265625\\
0.293270945549011	-0.308208465576172\\
0.28339409828186	-0.308208465576172\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.233909144997597	0.0625\\
0.233909144997597	0.109375\\
0.236004784703255	0.109375\\
0.236004784703255	0.0625\\
0.233909144997597	0.0625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.283345729112625	0.4375\\
0.283345729112625	0.483327746391296\\
0.302473872900009	0.483327746391296\\
0.302473872900009	0.4375\\
0.283345729112625	0.4375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.7744140625	-1.27463245391846\\
1.7744140625	-1.27355051040649\\
1.78515625	-1.27355051040649\\
1.78515625	-1.27463245391846\\
1.7744140625	-1.27463245391846\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.395926058292389	-0.640625\\
0.395926058292389	-0.622884750366211\\
0.403598964214325	-0.622884750366211\\
0.403598964214325	-0.640625\\
0.395926058292389	-0.640625\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.273386478424072	-0.265625\\
0.273386478424072	-0.21875\\
0.283748805522919	-0.21875\\
0.283748805522919	-0.265625\\
0.273386478424072	-0.265625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.233798161149025	0.109375\\
0.233798161149025	0.15625\\
0.234215274453163	0.15625\\
0.234215274453163	0.109375\\
0.233798161149025	0.109375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.8603515625	-1.27004194259644\\
1.8603515625	-1.26871418952942\\
1.87109375	-1.26871418952942\\
1.87109375	-1.27004194259644\\
1.8603515625	-1.27004194259644\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.553152561187744	-0.907207906246185\\
0.553152561187744	-0.89645916223526\\
0.561745405197144	-0.89645916223526\\
0.561745405197144	-0.907207906246185\\
0.553152561187744	-0.907207906246185\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.268718481063843	-0.21875\\
0.268718481063843	-0.19232451915741\\
0.273817658424377	-0.19232451915741\\
0.273817658424377	-0.21875\\
0.268718481063843	-0.21875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.233774185180664	0.15625\\
0.233774185180664	0.203125\\
0.235940486192703	0.203125\\
0.235940486192703	0.15625\\
0.233774185180664	0.15625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.9462890625	-1.26376211643219\\
1.9462890625	-1.26220738887787\\
1.95703125	-1.26220738887787\\
1.95703125	-1.26376211643219\\
1.9462890625	-1.26376211643219\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.545931696891785	-0.896459102630615\\
0.545931696891785	-0.886894464492798\\
0.553343415260315	-0.886894464492798\\
0.553343415260315	-0.896459102630615\\
0.545931696891785	-0.896459102630615\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.235585734248161	0.203125\\
0.235585734248161	0.25\\
0.239916905760765	0.25\\
0.239916905760765	0.203125\\
0.235585734248161	0.203125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.35546875	-1.27009963989258\\
1.35546875	-1.26881647109985\\
1.3662109375	-1.26881647109985\\
1.3662109375	-1.27009963989258\\
1.35546875	-1.27009963989258\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.249501705169678	-0.103045493364334\\
0.249501705169678	-0.078125\\
0.253200709819794	-0.078125\\
0.253200709819794	-0.103045493364334\\
0.249501705169678	-0.103045493364334\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.44140625	-1.2753769159317\\
1.44140625	-1.27444303035736\\
1.4521484375	-1.27444303035736\\
1.4521484375	-1.2753769159317\\
1.44140625	-1.2753769159317\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.720812976360321	-1.0998101234436\\
0.720812976360321	-1.06226253509521\\
0.778683602809906	-1.06226253509521\\
0.778683602809906	-1.0998101234436\\
0.720812976360321	-1.0998101234436\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.243647247552872	-0.078125\\
0.243647247552872	-0.03125\\
0.249757409095764	-0.03125\\
0.249757409095764	-0.078125\\
0.243647247552872	-0.078125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.66919606924057	0.917267560958862\\
0.66919606924057	0.92832612991333\\
0.680740058422089	0.92832612991333\\
0.680740058422089	0.917267560958862\\
0.66919606924057	0.917267560958862\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.52734375	-1.27803719043732\\
1.52734375	-1.27737295627594\\
1.5380859375	-1.27737295627594\\
1.5380859375	-1.27803719043732\\
1.52734375	-1.27803719043732\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.447973251342773	-0.777808427810669\\
0.447973251342773	-0.734375\\
0.47204452753067	-0.734375\\
0.47204452753067	-0.777808427810669\\
0.447973251342773	-0.777808427810669\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.306246876716614	-0.401538610458374\\
0.306246876716614	-0.359375\\
0.31782341003418	-0.359375\\
0.31782341003418	-0.401538610458374\\
0.306246876716614	-0.401538610458374\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.240264773368835	-0.0312499981373549\\
0.240264773368835	0.00585015304386616\\
0.243909657001495	0.00585015304386616\\
0.243909657001495	-0.0312499981373549\\
0.240264773368835	-0.0312499981373549\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.477260112762451	0.729065179824829\\
0.477260112762451	0.746680736541748\\
0.493827521800995	0.746680736541748\\
0.493827521800995	0.729065179824829\\
0.477260112762451	0.729065179824829\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.680740058422089	0.928085207939148\\
0.680740058422089	0.937950611114502\\
0.691128551959991	0.937950611114502\\
0.691128551959991	0.928085207939148\\
0.680740058422089	0.928085207939148\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.61328125	-1.27852368354797\\
1.61328125	-1.27796864509583\\
1.6240234375	-1.27796864509583\\
1.6240234375	-1.27852368354797\\
1.61328125	-1.27852368354797\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.43398529291153	-0.734375\\
0.43398529291153	-0.705611824989319\\
0.448912560939789	-0.705611824989319\\
0.448912560939789	-0.734375\\
0.43398529291153	-0.734375\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.294258713722229	-0.359375\\
0.294258713722229	-0.3125\\
0.30663937330246	-0.3125\\
0.30663937330246	-0.359375\\
0.294258713722229	-0.359375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.493288516998291	0.746680736541748\\
0.493288516998291	0.768044352531433\\
0.514195084571838	0.768044352531433\\
0.514195084571838	0.746680736541748\\
0.493288516998291	0.746680736541748\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.69921875	-1.2772411108017\\
1.69921875	-1.27639257907867\\
1.7099609375	-1.27639257907867\\
1.7099609375	-1.2772411108017\\
1.69921875	-1.2772411108017\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.293270945549011	-0.3125\\
0.293270945549011	-0.306076407432556\\
0.294788420200348	-0.306076407432556\\
0.294788420200348	-0.3125\\
0.293270945549011	-0.3125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.302473872900009	0.480209052562714\\
0.302473872900009	0.484375\\
0.304284244775772	0.484375\\
0.304284244775772	0.480209052562714\\
0.302473872900009	0.480209052562714\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.78515625	-1.27415132522583\\
1.78515625	-1.27303743362427\\
1.7958984375	-1.27303743362427\\
1.7958984375	-1.27415132522583\\
1.78515625	-1.27415132522583\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.570544600486755	-0.926209628582001\\
0.570544600486755	-0.917918264865875\\
0.577559113502502	-0.917918264865875\\
0.577559113502502	-0.926209628582001\\
0.570544600486755	-0.926209628582001\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.302915304899216	0.484375\\
0.302915304899216	0.53125\\
0.327882498502731	0.53125\\
0.327882498502731	0.484375\\
0.302915304899216	0.484375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.87109375	-1.26934921741486\\
1.87109375	-1.26799213886261\\
1.8818359375	-1.26799213886261\\
1.8818359375	-1.26934921741486\\
1.87109375	-1.26934921741486\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.561745405197144	-0.917918264865875\\
0.561745405197144	-0.906984627246857\\
0.5707106590271	-0.906984627246857\\
0.5707106590271	-0.917918264865875\\
0.561745405197144	-0.917918264865875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.327176839113235	0.53125\\
0.327176839113235	0.550155282020569\\
0.338405638933182	0.550155282020569\\
0.338405638933182	0.53125\\
0.327176839113235	0.53125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.95703125	-1.26285767555237\\
1.95703125	-1.26127576828003\\
1.9677734375	-1.26127576828003\\
1.9677734375	-1.26285767555237\\
1.95703125	-1.26285767555237\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3662109375	-1.27092039585114\\
1.3662109375	-1.26968395709991\\
1.376953125	-1.26968395709991\\
1.376953125	-1.27092039585114\\
1.3662109375	-1.27092039585114\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.675085067749023	-1.05316090583801\\
0.675085067749023	-1.02471494674683\\
0.708674192428589	-1.02471494674683\\
0.708674192428589	-1.05316090583801\\
0.675085067749023	-1.05316090583801\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.503844618797302	-0.837472081184387\\
0.503844618797302	-0.828125\\
0.510103821754456	-0.828125\\
0.510103821754456	-0.837472081184387\\
0.503844618797302	-0.837472081184387\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.333291530609131	-0.481380224227905\\
0.333291530609131	-0.453125\\
0.342375814914703	-0.453125\\
0.342375814914703	-0.481380224227905\\
0.333291530609131	-0.481380224227905\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.253200709819794	-0.125\\
0.253200709819794	-0.101247787475586\\
0.256726503372192	-0.101247787475586\\
0.256726503372192	-0.125\\
0.253200709819794	-0.125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.4521484375	-1.27584207057953\\
1.4521484375	-1.2749480009079\\
1.462890625	-1.2749480009079\\
1.462890625	-1.27584207057953\\
1.4521484375	-1.27584207057953\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.708674073219299	-1.06226253509521\\
0.708674073219299	-1.05042839050293\\
0.725034236907959	-1.05042839050293\\
0.725034236907959	-1.06226253509521\\
0.708674073219299	-1.06226253509521\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.474022090435028	-0.828125\\
0.474022090435028	-0.78125\\
0.504205703735352	-0.78125\\
0.504205703735352	-0.828125\\
0.474022090435028	-0.828125\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.319117069244385	-0.453125\\
0.319117069244385	-0.40625\\
0.333664119243622	-0.40625\\
0.333664119243622	-0.453125\\
0.319117069244385	-0.453125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.5380859375	-1.27820861339569\\
1.5380859375	-1.27756917476654\\
1.548828125	-1.27756917476654\\
1.548828125	-1.27820861339569\\
1.5380859375	-1.27820861339569\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.472044587135315	-0.78125\\
0.472044587135315	-0.775495052337646\\
0.475415766239166	-0.775495052337646\\
0.475415766239166	-0.78125\\
0.472044587135315	-0.78125\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.317823350429535	-0.40625\\
0.317823350429535	-0.399517297744751\\
0.319716215133667	-0.399517297744751\\
0.319716215133667	-0.40625\\
0.317823350429535	-0.40625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.690868198871613	0.937950730323792\\
0.690868198871613	0.955074906349182\\
0.708610117435455	0.955074906349182\\
0.708610117435455	0.937950730323792\\
0.690868198871613	0.937950730323792\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.6240234375	-1.27846765518188\\
1.6240234375	-1.2778742313385\\
1.634765625	-1.2778742313385\\
1.634765625	-1.27846765518188\\
1.6240234375	-1.27846765518188\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.514195084571838	0.767566561698914\\
0.514195084571838	0.787240982055664\\
0.533750653266907	0.787240982055664\\
0.533750653266907	0.767566561698914\\
0.514195084571838	0.767566561698914\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.708610057830811	0.954827308654785\\
0.708610057830811	0.958633780479431\\
0.712589502334595	0.958633780479431\\
0.712589502334595	0.954827308654785\\
0.708610057830811	0.954827308654785\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.7099609375	-1.27695095539093\\
1.7099609375	-1.27606809139252\\
1.720703125	-1.27606809139252\\
1.720703125	-1.27695095539093\\
1.7099609375	-1.27695095539093\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.58902508020401	-0.944231390953064\\
0.58902508020401	-0.939377427101135\\
0.593372762203217	-0.939377427101135\\
0.593372762203217	-0.944231390953064\\
0.58902508020401	-0.944231390953064\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.533305287361145	0.787240982055664\\
0.533305287361145	0.804753661155701\\
0.551130056381226	0.804753661155701\\
0.551130056381226	0.787240982055664\\
0.533305287361145	0.787240982055664\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.7958984375	-1.27364385128021\\
1.7958984375	-1.27249848842621\\
1.806640625	-1.27249848842621\\
1.806640625	-1.27364385128021\\
1.7958984375	-1.27364385128021\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.577559053897858	-0.93937736749649\\
0.577559053897858	-0.926033914089203\\
0.589142382144928	-0.926033914089203\\
0.589142382144928	-0.93937736749649\\
0.577559053897858	-0.93937736749649\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.8818359375	-1.26863038539886\\
1.8818359375	-1.26724445819855\\
1.892578125	-1.26724445819855\\
1.892578125	-1.26863038539886\\
1.8818359375	-1.26863038539886\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.338405638933182	0.54883599281311\\
0.338405638933182	0.578125\\
0.35633048415184	0.578125\\
0.35633048415184	0.54883599281311\\
0.338405638933182	0.54883599281311\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.9677734375	-1.26192629337311\\
1.9677734375	-1.26031720638275\\
1.978515625	-1.26031720638275\\
1.978515625	-1.26192629337311\\
1.9677734375	-1.26192629337311\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.35542818903923	0.578125\\
0.35542818903923	0.605434894561768\\
0.374337404966354	0.605434894561768\\
0.374337404966354	0.578125\\
0.35542818903923	0.578125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.376953125	-1.27169275283813\\
1.376953125	-1.2705020904541\\
1.3876953125	-1.2705020904541\\
1.3876953125	-1.27169275283813\\
1.376953125	-1.27169275283813\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.632772266864777	-1.02471506595612\\
0.632772266864777	-0.987167477607727\\
0.677311480045319	-0.987167477607727\\
0.677311480045319	-1.02471506595612\\
0.632772266864777	-1.02471506595612\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.510103821754456	-0.875\\
0.510103821754456	-0.836883306503296\\
0.537150382995605	-0.836883306503296\\
0.537150382995605	-0.875\\
0.510103821754456	-0.875\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.342375814914703	-0.5\\
0.342375814914703	-0.479878902435303\\
0.349026381969452	-0.479878902435303\\
0.349026381969452	-0.5\\
0.342375814914703	-0.5\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.462890625	-1.27626717090607\\
1.462890625	-1.27541220188141\\
1.4736328125	-1.27541220188141\\
1.4736328125	-1.27626717090607\\
1.462890625	-1.27626717090607\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.548828125	-1.27834641933441\\
1.548828125	-1.27773058414459\\
1.5595703125	-1.27773058414459\\
1.5595703125	-1.27834641933441\\
1.548828125	-1.27834641933441\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.634765625	-1.27838087081909\\
1.634765625	-1.27774953842163\\
1.6455078125	-1.27774953842163\\
1.6455078125	-1.27838087081909\\
1.634765625	-1.27838087081909\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.608705043792725	-0.961344003677368\\
0.608705043792725	-0.96083652973175\\
0.609186410903931	-0.96083652973175\\
0.609186410903931	-0.961344003677368\\
0.608705043792725	-0.961344003677368\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.712327718734741	0.958633780479431\\
0.712327718734741	0.979316830635071\\
0.73381233215332	0.979316830635071\\
0.73381233215332	0.958633780479431\\
0.712327718734741	0.958633780479431\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.720703125	-1.27663314342499\\
1.720703125	-1.27571594715118\\
1.7314453125	-1.27571594715118\\
1.7314453125	-1.27663314342499\\
1.720703125	-1.27663314342499\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.593372702598572	-0.96083652973175\\
0.593372702598572	-0.944117307662964\\
0.608745932579041	-0.944117307662964\\
0.608745932579041	-0.96083652973175\\
0.593372702598572	-0.96083652973175\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.551130056381226	0.804302573204041\\
0.551130056381226	0.82780122756958\\
0.575377225875854	0.82780122756958\\
0.575377225875854	0.804302573204041\\
0.551130056381226	0.804302573204041\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.806640625	-1.27310955524445\\
1.806640625	-1.27193295955658\\
1.8173828125	-1.27193295955658\\
1.8173828125	-1.27310955524445\\
1.806640625	-1.27310955524445\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.574907124042511	0.82780122756958\\
0.574907124042511	0.840449333190918\\
0.588065087795258	0.840449333190918\\
0.588065087795258	0.82780122756958\\
0.574907124042511	0.82780122756958\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.269455909729	-1.2613343000412\\
1.269455909729	-1.26019847393036\\
1.27835917472839	-1.26019847393036\\
1.27835917472839	-1.2613343000412\\
1.269455909729	-1.2613343000412\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.892578125	-1.26788508892059\\
1.892578125	-1.2664703130722\\
1.9033203125	-1.2664703130722\\
1.9033203125	-1.26788508892059\\
1.892578125	-1.26788508892059\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.27835893630981	-1.26511609554291\\
1.27835893630981	-1.2611802816391\\
1.3125	-1.2611802816391\\
1.3125	-1.26511609554291\\
1.27835893630981	-1.26511609554291\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.978515625	-1.26096785068512\\
1.978515625	-1.2593320608139\\
1.9892578125	-1.2593320608139\\
1.9892578125	-1.26096785068512\\
1.978515625	-1.26096785068512\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.374337404966354	0.604084134101868\\
0.374337404966354	0.625\\
0.389199107885361	0.625\\
0.389199107885361	0.604084134101868\\
0.374337404966354	0.604084134101868\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3876953125	-1.27241802215576\\
1.3876953125	-1.27127242088318\\
1.3984375	-1.27127242088318\\
1.3984375	-1.27241802215576\\
1.3876953125	-1.27241802215576\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.625	-0.987167537212372\\
0.625	-0.976265847682953\\
0.636539697647095	-0.976265847682953\\
0.636539697647095	-0.987167537212372\\
0.625	-0.987167537212372\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.4736328125	-1.27665281295776\\
1.4736328125	-1.27583599090576\\
1.484375	-1.27583599090576\\
1.484375	-1.27665281295776\\
1.4736328125	-1.27665281295776\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.5595703125	-1.27845060825348\\
1.5595703125	-1.27785766124725\\
1.5703125	-1.27785766124725\\
1.5703125	-1.27845060825348\\
1.5595703125	-1.27845060825348\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.6455078125	-1.27826392650604\\
1.6455078125	-1.27759516239166\\
1.65625	-1.27759516239166\\
1.65625	-1.27826392650604\\
1.6455078125	-1.27826392650604\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
0.609186351299286	-0.977740228176117\\
0.609186351299286	-0.961302936077118\\
0.625000059604645	-0.961302936077118\\
0.625000059604645	-0.977740228176117\\
0.609186351299286	-0.977740228176117\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.733506441116333	0.97931694984436\\
0.733506441116333	0.982281684875488\\
0.736480116844177	0.982281684875488\\
0.736480116844177	0.97931694984436\\
0.733506441116333	0.97931694984436\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.19853448867798	-1.25192856788635\\
1.19853448867798	-1.25\\
1.2100772857666	-1.25\\
1.2100772857666	-1.25192856788635\\
1.19853448867798	-1.25192856788635\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.7314453125	-1.27628755569458\\
1.7314453125	-1.27533650398254\\
1.7421875	-1.27533650398254\\
1.7421875	-1.27628755569458\\
1.7314453125	-1.27628755569458\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.736480116844177	0.981971383094788\\
0.736480116844177	1\\
0.754714369773865	1\\
0.754714369773865	0.981971383094788\\
0.736480116844177	0.981971383094788\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.21007704734802	-1.25697529315948\\
1.21007704734802	-1.25176918506622\\
1.24421811103821	-1.25176918506622\\
1.24421811103821	-1.25697529315948\\
1.21007704734802	-1.25697529315948\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.8173828125	-1.27254867553711\\
1.8173828125	-1.27134132385254\\
1.828125	-1.27134132385254\\
1.828125	-1.27254867553711\\
1.8173828125	-1.27254867553711\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.588065028190613	0.839958667755127\\
0.588065028190613	0.868361473083496\\
0.617973685264587	0.868361473083496\\
0.617973685264587	0.839958667755127\\
0.588065028190613	0.839958667755127\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.24421811103821	-1.26019835472107\\
1.24421811103821	-1.25679016113281\\
1.27069687843323	-1.25679016113281\\
1.27069687843323	-1.26019835472107\\
1.24421811103821	-1.26019835472107\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.9033203125	-1.26711368560791\\
1.9033203125	-1.26567029953003\\
1.9140625	-1.26567029953003\\
1.9140625	-1.26711368560791\\
1.9033203125	-1.26711368560791\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.617443680763245	0.868361473083496\\
0.617443680763245	0.875585317611694\\
0.625	0.875585317611694\\
0.625	0.868361473083496\\
0.617443680763245	0.868361473083496\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.9892578125	-1.25998210906982\\
1.9892578125	-1.25831985473633\\
2	-1.25831985473633\\
2	-1.25998210906982\\
1.9892578125	-1.25998210906982\\
}--cycle;

\addplot[flow arrow]
table[row sep=crcr] {%
    x	y	u	v\\
    -3.2	-1.7	1.5	-4.322666666666668\\
    -3.2	-1.4	1.8	-4.922666666666668\\
    -3.2	-1.1	2.1	-5.522666666666668\\
    -3.2	-0.8	2.4	-6.122666666666668\\
    -3.2	-0.5	2.7	-6.722666666666668\\
    -3.2	-0.2	3.0	-7.322666666666668\\
    -3.2	0.1	3.3	-7.922666666666667\\
    -3.2	0.4	3.6	-8.522666666666668\\
    -3.2	0.7	3.9	-9.122666666666667\\
    -2.5875	-1.7	0.8875	0.212927734374998\\
    -2.5875	-1.4	1.1875	-0.387072265625002\\
    -2.5875	-1.1	1.4875	-0.987072265625001\\
    -2.5875	-0.8	1.7875	-1.587072265625002\\
    -2.5875	-0.5	2.0875	-2.187072265625002\\
    -2.5875	-0.2	2.3875	-2.787072265625001\\
    -2.5875	0.1	2.6875	-3.387072265625001\\
    -2.5875	0.4	2.9875	-3.987072265625002\\
    -2.5875	0.7	3.2875	-4.587072265625002\\
    -1.975	-1.7	0.275	2.807088541666666\\
    -1.975	-1.4	0.575	2.207088541666666\\
    -1.975	-1.1	0.875	1.607088541666667\\
    -1.975	-0.8	1.175	1.007088541666667\\
    -1.975	-0.5	1.475	0.407088541666667\\
    -1.975	-0.2	1.775	-0.192911458333334\\
    -1.975	0.1	2.075	-0.792911458333333\\
    -1.975	0.4	2.375	-1.392911458333334\\
    -1.975	0.7	2.675	-1.992911458333333\\
    -1.3625	-1.7	-0.3375	3.919382161458334\\
    -1.3625	-1.4	-0.0375	3.319382161458333\\
    -1.3625	-1.1	0.2625	2.719382161458333\\
    -1.3625	-0.8	0.5625	2.119382161458334\\
    -1.3625	-0.5	0.8625	1.519382161458333\\
    -1.3625	-0.2	1.1625	0.919382161458333\\
    -1.3625	0.1	1.4625	0.319382161458334\\
    -1.3625	0.4	1.7625	-0.280617838541667\\
    -1.3625	0.7	2.0625	-0.880617838541667\\
    -0.75	-1.7	-0.95	4.009375000000000\\
    -0.75	-1.4	-0.65	3.409375000000000\\
    -0.75	-1.1	-0.35	2.809375000000000\\
    -0.75	-0.8	-0.05	2.209375000000000\\
    -0.75	-0.5	0.25	1.609375000000000\\
    -0.75	-0.2	0.55	1.009375000000000\\
    -0.75	0.1	0.85	0.409375000000000\\
    -0.75	0.4	1.15	-0.190625000000000\\
    -0.75	0.7	1.45	-0.790625000000000\\
    -0.1375	-1.7	-1.5625	3.536633463541667\\
    -0.1375	-1.4	-1.2625	2.936633463541667\\
    -0.1375	-1.1	-0.9625	2.336633463541667\\
    -0.1375	-0.8	-0.6625	1.736633463541667\\
    -0.1375	-0.5	-0.3625	1.136633463541667\\
    -0.1375	-0.2	-0.0625	0.536633463541667\\
    -0.1375	0.1	0.2375	-0.063366536458333\\
    -0.1375	0.4	0.5375	-0.663366536458333\\
    -0.1375	0.7	0.8375	-1.263366536458333\\
    0.475	-1.7	-2.175	2.960723958333333\\
    0.475	-1.4	-1.875	2.360723958333333\\
    0.475	-1.1	-1.575	1.760723958333333\\
    0.475	-0.8	-1.275	1.160723958333333\\
    0.475	-0.5	-0.975	0.560723958333333\\
    0.475	-0.2	-0.675	-0.039276041666667\\
    0.475	0.1	-0.375	-0.639276041666667\\
    0.475	0.4	-0.075	-1.239276041666667\\
    0.475	0.7	0.225	-1.839276041666667\\
    1.0875	-1.7	-2.7875	2.741212890625000\\
    1.0875	-1.4	-2.4875	2.141212890625000\\
    1.0875	-1.1	-2.1875	1.541212890625000\\
    1.0875	-0.8	-1.8875	0.941212890625000\\
    1.0875	-0.5	-1.5875	0.341212890625000\\
    1.0875	-0.2	-1.2875	-0.258787109375000\\
    1.0875	0.1	-0.9875	-0.858787109375000\\
    1.0875	0.4	-0.6875	-1.458787109375000\\
    1.0875	0.7	-0.3875	-2.058787109375000\\
    1.7	-1.7	-3.4	3.337666666666666\\
    1.7	-1.4	-3.1	2.737666666666666\\
    1.7	-1.1	-2.8	2.137666666666667\\
    1.7	-0.8	-2.5	1.537666666666667\\
    1.7	-0.5	-2.2	0.937666666666666\\
    1.7	-0.2	-1.9	0.337666666666666\\
    1.7	0.1	-1.6	-0.262333333333333\\
    1.7	0.4	-1.3	-0.862333333333334\\
    1.7	0.7	-1.0	-1.462333333333333\\
  };

==> figures/experiments-groupplot-evolution/evolution3.tikz <==
\addplot[surface plot]
table[row sep=crcr, point meta=\thisrow{c}] {%
%
x	y	c\\
-3.5	-2	1.35003781318665\\
-3.5	-1.66666662693024	1.31896448135376\\
-3.5	-1.33333337306976	1.24645924568176\\
-3.5	-1	1.11320602893829\\
-3.5	-0.666666686534882	0.931962728500366\\
-3.5	-0.333333343267441	0.777574837207794\\
-3.5	0	0.694438219070435\\
-3.5	0.333333343267441	0.660020053386688\\
-3.5	0.666666686534882	0.645619750022888\\
-3.5	1	0.637945473194122\\
-2.88888883590698	-2	1.25720727443695\\
-2.88888883590698	-1.66666662693024	1.24724662303925\\
-2.88888883590698	-1.33333337306976	1.1868771314621\\
-2.88888883590698	-1	1.05666315555573\\
-2.88888883590698	-0.666666686534882	0.873380422592163\\
-2.88888883590698	-0.333333343267441	0.71877521276474\\
-2.88888883590698	0	0.640267312526703\\
-2.88888883590698	0.333333343267441	0.611402750015259\\
-2.88888883590698	0.666666686534882	0.599971950054169\\
-2.88888883590698	1	0.592389941215515\\
-2.27777767181396	-2	1.10763096809387\\
-2.27777767181396	-1.66666662693024	1.12023019790649\\
-2.27777767181396	-1.33333337306976	1.08064424991608\\
-2.27777767181396	-1	0.963472485542297\\
-2.27777767181396	-0.666666686534882	0.78426456451416\\
-2.27777767181396	-0.333333343267441	0.630464136600494\\
-2.27777767181396	0	0.556768476963043\\
-2.27777767181396	0.333333343267441	0.535511910915375\\
-2.27777767181396	0.666666686534882	0.529660999774933\\
-2.27777767181396	1	0.524059414863586\\
-1.66666662693024	-2	0.92310106754303\\
-1.66666662693024	-1.66666662693024	0.938672661781311\\
-1.66666662693024	-1.33333337306976	0.912968635559082\\
-1.66666662693024	-1	0.81258487701416\\
-1.66666662693024	-0.666666686534882	0.645164966583252\\
-1.66666662693024	-0.333333343267441	0.497536599636078\\
-1.66666662693024	0	0.431572288274765\\
-1.66666662693024	0.333333343267441	0.422014117240906\\
-1.66666662693024	0.666666686534882	0.427201628684998\\
-1.66666662693024	1	0.428790986537933\\
-1.05555558204651	-2	0.745569705963135\\
-1.05555558204651	-1.66666662693024	0.73865532875061\\
-1.05555558204651	-1.33333337306976	0.701927900314331\\
-1.05555558204651	-1	0.602833271026611\\
-1.05555558204651	-0.666666686534882	0.443513929843903\\
-1.05555558204651	-0.333333343267441	0.30533954501152\\
-1.05555558204651	0	0.252186834812164\\
-1.05555558204651	0.333333343267441	0.261595159769058\\
-1.05555558204651	0.666666686534882	0.288202553987503\\
-1.05555558204651	1	0.308904409408569\\
-0.444444447755814	-2	0.593824446201324\\
-0.444444447755814	-1.66666662693024	0.558755397796631\\
-0.444444447755814	-1.33333337306976	0.494620889425278\\
-0.444444447755814	-1	0.37406724691391\\
-0.444444447755814	-0.666666686534882	0.20244300365448\\
-0.444444447755814	-0.333333343267441	0.0620699524879456\\
-0.444444447755814	0	0.0193392634391785\\
-0.444444447755814	0.333333343267441	0.0540859699249268\\
-0.444444447755814	0.666666686534882	0.118220806121826\\
-0.444444447755814	1	0.18307363986969\\
0.16666667163372	-2	0.462771534919739\\
0.16666667163372	-1.66666662693024	0.41012316942215\\
0.16666667163372	-1.33333337306976	0.324341624975204\\
0.16666667163372	-1	0.179093360900879\\
0.16666667163372	-0.666666686534882	-0.0178217887878418\\
0.16666667163372	-0.333333343267441	-0.178153395652771\\
0.16666667163372	0	-0.224268317222595\\
0.16666667163372	0.333333343267441	-0.164509415626526\\
0.16666667163372	0.666666686534882	-0.0412062406539917\\
0.16666667163372	1	0.110660672187805\\
0.777777791023254	-2	0.349111944437027\\
0.777777791023254	-1.66666662693024	0.29222583770752\\
0.777777791023254	-1.33333337306976	0.200347542762756\\
0.777777791023254	-1	0.0464754700660706\\
0.777777791023254	-0.666666686534882	-0.161768078804016\\
0.777777791023254	-0.333333343267441	-0.331893801689148\\
0.777777791023254	0	-0.373533010482788\\
0.777777791023254	0.333333343267441	-0.280863165855408\\
0.777777791023254	0.666666686534882	-0.0967060327529907\\
0.777777791023254	1	0.115872740745544\\
1.38888883590698	-2	0.260125160217285\\
1.38888883590698	-1.66666662693024	0.212288022041321\\
1.38888883590698	-1.33333337306976	0.134435296058655\\
1.38888883590698	-1	0.0023612380027771\\
1.38888883590698	-0.666666686534882	-0.175027906894684\\
1.38888883590698	-0.333333343267441	-0.309487462043762\\
1.38888883590698	0	-0.326197981834412\\
1.38888883590698	0.333333343267441	-0.243635296821594\\
1.38888883590698	0.666666686534882	-0.10953152179718\\
1.38888883590698	1	0.0416794419288635\\
2	-2	0.218121469020844\\
2	-1.66666662693024	0.204155743122101\\
2	-1.33333337306976	0.17730987071991\\
2	-1	0.108237385749817\\
2	-0.666666686534882	-0.0193320512771606\\
2	-0.333333343267441	-0.151527285575867\\
2	0	-0.223198711872101\\
2	0.333333343267441	-0.228558301925659\\
2	0.666666686534882	-0.181496620178223\\
2	1	-0.0940571427345276\\
};


\addplot [initial set]
table[row sep=crcr] {%
    x	y\\
    1	-0.5\\
    1	0.5\\
    2	0.5\\
    2	-0.5\\
    1	-0.5\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    -1.4	-1.4\\
    -1.4	-0.6\\
    -0.6	-0.6\\
    -0.6	-1.4\\
    -1.4	-1.4\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.625	-0.875\\
0.625	-0.874444127082825\\
0.626838326454163	-0.874444127082825\\
0.626838326454163	-0.875\\
0.625	-0.875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0625	0.626354098320007\\
-0.0625	0.658963084220886\\
-0.0195469558238983	0.658963084220886\\
-0.0195469558238983	0.626354098320007\\
-0.0625	0.626354098320007\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.78080904483795	-0.875\\
1.78080904483795	-0.872474908828735\\
1.78524076938629	-0.872474908828735\\
1.78524076938629	-0.875\\
1.78080904483795	-0.875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.78524076938629	-0.873656153678894\\
1.78524076938629	-0.850221872329712\\
1.8215423822403	-0.850221872329712\\
1.8215423822403	-0.873656153678894\\
1.78524076938629	-0.873656153678894\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.494921684265137	-0.847561836242676\\
0.494921684265137	-0.832034587860107\\
0.5390625	-0.832034587860107\\
0.5390625	-0.847561836242676\\
0.494921684265137	-0.847561836242676\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0679311007261276	-0.554537057876587\\
-0.0679311007261276	-0.550593376159668\\
-0.0625000149011612	-0.550593376159668\\
-0.0625000149011612	-0.554537057876587\\
-0.0679311007261276	-0.554537057876587\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.5390625	-0.875\\
0.5390625	-0.846684813499451\\
0.625	-0.846684813499451\\
0.625	-0.875\\
0.5390625	-0.875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.332686513662338	0.25\\
-0.332686513662338	0.296875\\
-0.311106950044632	0.296875\\
-0.311106950044632	0.25\\
-0.332686513662338	0.25\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0230000503361225	0.658963084220886\\
-0.0230000503361225	0.691825151443481\\
0.0234375	0.691825151443481\\
0.0234375	0.658963084220886\\
-0.0230000503361225	0.658963084220886\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.311403006315231	0.296875\\
-0.311403006315231	0.297473013401031\\
-0.311106950044632	0.297473013401031\\
-0.311106950044632	0.296875\\
-0.311403006315231	0.296875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.0234375	0.688021779060364\\
0.0234375	0.692926168441772\\
0.0317937433719635	0.692926168441772\\
0.0317937433719635	0.688021779060364\\
0.0234375	0.688021779060364\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.82015764713287	-0.850221812725067\\
1.82015764713287	-0.838013350963593\\
1.83893048763275	-0.838013350963593\\
1.83893048763275	-0.850221812725067\\
1.82015764713287	-0.850221812725067\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.379378914833069	-0.817423462867737\\
0.379378914833069	-0.789069294929504\\
0.453125	-0.789069294929504\\
0.453125	-0.817423462867737\\
0.379378914833069	-0.817423462867737\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.83893060684204	-0.838722407817841\\
1.83893060684204	-0.825443685054779\\
1.85744976997375	-0.825443685054779\\
1.85744976997375	-0.838722407817841\\
1.83893060684204	-0.838722407817841\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0777276232838631	-0.547342002391815\\
-0.0777276232838631	-0.543365776538849\\
-0.0723537728190422	-0.543365776538849\\
-0.0723537728190422	-0.547342002391815\\
-0.0777276232838631	-0.547342002391815\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.453125	-0.832034707069397\\
0.453125	-0.816494822502136\\
0.497432470321655	-0.816494822502136\\
0.497432470321655	-0.832034707069397\\
0.453125	-0.832034707069397\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.370224177837372	-0.217646509408951\\
-0.370224177837372	-0.171875\\
-0.353824734687805	-0.171875\\
-0.353824734687805	-0.217646509408951\\
-0.370224177837372	-0.217646509408951\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0723537653684616	-0.550593435764313\\
-0.0723537653684616	-0.547321736812592\\
-0.0679037123918533	-0.547321736812592\\
-0.0679037123918533	-0.550593435764313\\
-0.0723537653684616	-0.550593435764313\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.382116883993149	-0.171875\\
-0.382116883993149	-0.125\\
-0.369308620691299	-0.125\\
-0.369308620691299	-0.171875\\
-0.382116883993149	-0.171875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.31110692024231	0.295788705348969\\
-0.31110692024231	0.296875\\
-0.310605406761169	0.296875\\
-0.310605406761169	0.295788705348969\\
-0.31110692024231	0.295788705348969\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.625	0.816612780094147\\
0.625	0.817298114299774\\
0.7109375	0.817298114299774\\
0.7109375	0.816612780094147\\
0.625	0.816612780094147\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3125	0.881574332714081\\
1.3125	0.893128216266632\\
1.34733939170837	0.893128216266632\\
1.34733939170837	0.881574332714081\\
1.3125	0.881574332714081\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.39226245880127	-0.0681664496660233\\
-0.39226245880127	-0.03125\\
-0.389907002449036	-0.03125\\
-0.389907002449036	-0.0681664496660233\\
-0.39226245880127	-0.0681664496660233\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.31110692024231	0.296875\\
-0.31110692024231	0.34375\\
-0.286891937255859	0.34375\\
-0.286891937255859	0.296875\\
-0.31110692024231	0.296875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.024860605597496	0.692926168441772\\
0.024860605597496	0.726889252662659\\
0.0924330651760101	0.726889252662659\\
0.0924330651760101	0.692926168441772\\
0.024860605597496	0.692926168441772\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.7109375	0.816858947277069\\
0.7109375	0.817532002925873\\
0.796875	0.817532002925873\\
0.796875	0.816858947277069\\
0.7109375	0.816858947277069\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.392190277576447	-0.03125\\
-0.392190277576447	0.015625\\
-0.39040869474411	0.015625\\
-0.39040869474411	-0.03125\\
-0.392190277576447	-0.03125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.287661790847778	0.34375\\
-0.287661790847778	0.375556945800781\\
-0.269672453403473	0.375556945800781\\
-0.269672453403473	0.34375\\
-0.287661790847778	0.34375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.796875	0.817069232463837\\
0.796875	0.819005787372589\\
0.8828125	0.819005787372589\\
0.8828125	0.817069232463837\\
0.796875	0.817069232463837\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.277733266353607	-0.74771523475647\\
0.277733266353607	-0.746103882789612\\
0.28125	-0.746103882789612\\
0.28125	-0.74771523475647\\
0.277733266353607	-0.74771523475647\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.391024053096771	0.015625\\
-0.391024053096771	0.0264460258185863\\
-0.389907002449036	0.0264460258185863\\
-0.389907002449036	0.015625\\
-0.391024053096771	0.015625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.8828125	0.8184415102005\\
0.8828125	0.822019338607788\\
0.96875	0.822019338607788\\
0.96875	0.8184415102005\\
0.8828125	0.8184415102005\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.28125	-0.78436279296875\\
0.28125	-0.747194170951843\\
0.3671875	-0.747194170951843\\
0.3671875	-0.78436279296875\\
0.28125	-0.78436279296875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.331408500671387	-0.297382116317749\\
-0.331408500671387	-0.265625\\
-0.312886834144592	-0.265625\\
-0.312886834144592	-0.297382116317749\\
-0.331408500671387	-0.297382116317749\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0873395279049873	-0.54000848531723\\
-0.0873395279049873	-0.536138117313385\\
-0.0822075232863426	-0.536138117313385\\
-0.0822075232863426	-0.54000848531723\\
-0.0873395279049873	-0.54000848531723\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.3671875	-0.789069294929504\\
0.3671875	-0.783346056938171\\
0.381941497325897	-0.783346056938171\\
0.381941497325897	-0.789069294929504\\
0.3671875	-0.789069294929504\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.85671150684357	-0.825443685054779\\
1.85671150684357	-0.800665557384491\\
1.89211046695709	-0.800665557384491\\
1.89211046695709	-0.825443685054779\\
1.85671150684357	-0.825443685054779\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.35343998670578	-0.265625\\
-0.35343998670578	-0.21875\\
-0.330567300319672	-0.21875\\
-0.330567300319672	-0.265625\\
-0.35343998670578	-0.265625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.16014814376831	-0.992760062217712\\
1.16014814376831	-0.986816763877869\\
1.2265625	-0.986816763877869\\
1.2265625	-0.992760062217712\\
1.16014814376831	-0.992760062217712\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0822075232863426	-0.543365776538849\\
-0.0822075232863426	-0.539988100528717\\
-0.0777004137635231	-0.539988100528717\\
-0.0777004137635231	-0.543365776538849\\
-0.0822075232863426	-0.543365776538849\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.353824734687805	-0.21875\\
-0.353824734687805	-0.215139478445053\\
-0.352528393268585	-0.215139478445053\\
-0.352528393268585	-0.21875\\
-0.353824734687805	-0.21875\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.2265625	-0.995699405670166\\
1.2265625	-0.991598725318909\\
1.3125	-0.991598725318909\\
1.3125	-0.995699405670166\\
1.2265625	-0.995699405670166\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3125	-0.995628893375397\\
1.3125	-0.992564857006073\\
1.3883752822876	-0.992564857006073\\
1.3883752822876	-0.995628893375397\\
1.3125	-0.995628893375397\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.389309763908386	-0.125\\
-0.389309763908386	-0.078125\\
-0.381291925907135	-0.078125\\
-0.381291925907135	-0.125\\
-0.389309763908386	-0.125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.3450608253479	0.893128216266632\\
1.3450608253479	0.899247825145721\\
1.36261415481567	0.899247825145721\\
1.36261415481567	0.893128216266632\\
1.3450608253479	0.893128216266632\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.38837516307831	-0.993681013584137\\
1.38837516307831	-0.985528171062469\\
1.46425044536591	-0.985528171062469\\
1.46425044536591	-0.993681013584137\\
1.38837516307831	-0.993681013584137\\
}--cycle;

\addplot[zerolevel set not fulfilled]
table[row sep=crcr] {%
x	y\\
-0.38990706205368	-0.078125\\
-0.38990706205368	-0.0567285269498825\\
-0.388584077358246	-0.0567285269498825\\
-0.388584077358246	-0.078125\\
-0.38990706205368	-0.078125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.0896281227469444	0.726889252662659\\
0.0896281227469444	0.736583113670349\\
0.109375007450581	0.736583113670349\\
0.109375007450581	0.726889252662659\\
0.0896281227469444	0.726889252662659\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.36261439323425	0.898433148860931\\
1.36261439323425	0.914502561092377\\
1.40452170372009	0.914502561092377\\
1.40452170372009	0.898433148860931\\
1.36261439323425	0.898433148860931\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.46425032615662	-0.986425757408142\\
1.46425032615662	-0.981591582298279\\
1.49305009841919	-0.981591582298279\\
1.49305009841919	-0.986425757408142\\
1.46425032615662	-0.986425757408142\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.18665674328804	-0.707509279251099\\
0.18665674328804	-0.703138589859009\\
0.1953125	-0.703138589859009\\
0.1953125	-0.707509279251099\\
0.18665674328804	-0.707509279251099\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.269672453403473	0.373698830604553\\
-0.269672453403473	0.390625\\
-0.259681344032288	0.390625\\
-0.259681344032288	0.373698830604553\\
-0.269672453403473	0.373698830604553\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.109375	0.735041260719299\\
0.109375	0.760852336883545\\
0.176255017518997	0.760852336883545\\
0.176255017518997	0.735041260719299\\
0.109375	0.735041260719299\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.1953125	-0.746104001998901\\
0.1953125	-0.707039594650269\\
0.278726130723953	-0.707039594650269\\
0.278726130723953	-0.746104001998901\\
0.1953125	-0.746104001998901\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.303993046283722	-0.357827246189117\\
-0.303993046283722	-0.3125\\
-0.271948993206024	-0.3125\\
-0.271948993206024	-0.357827246189117\\
-0.303993046283722	-0.357827246189117\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.38990706205368	0.0203670188784599\\
-0.38990706205368	0.0625\\
-0.385423898696899	0.0625\\
-0.385423898696899	0.0203670188784599\\
-0.38990706205368	0.0203670188784599\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.260925322771072	0.390625\\
-0.260925322771072	0.4375\\
-0.229896634817123	0.4375\\
-0.229896634817123	0.390625\\
-0.260925322771072	0.390625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.947282314300537	0.822019398212433\\
0.947282314300537	0.823044955730438\\
0.96875	0.823044955730438\\
0.96875	0.822019398212433\\
0.947282314300537	0.822019398212433\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.998313665390015	-0.974062204360962\\
0.998313665390015	-0.964453458786011\\
1.0546875	-0.964453458786011\\
1.0546875	-0.974062204360962\\
0.998313665390015	-0.974062204360962\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0967686474323273	-0.532529830932617\\
-0.0967686474323273	-0.528910517692566\\
-0.0920612812042236	-0.528910517692566\\
-0.0920612812042236	-0.532529830932617\\
-0.0967686474323273	-0.532529830932617\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.312886893749237	-0.3125\\
-0.312886893749237	-0.295923113822937\\
-0.303118467330933	-0.295923113822937\\
-0.303118467330933	-0.3125\\
-0.312886893749237	-0.3125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.386121213436127	0.0625\\
-0.386121213436127	0.109375\\
-0.376961350440979	0.109375\\
-0.376961350440979	0.0625\\
-0.386121213436127	0.0625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.230262756347656	0.4375\\
-0.230262756347656	0.440430879592896\\
-0.228237956762314	0.440430879592896\\
-0.228237956762314	0.4375\\
-0.230262756347656	0.4375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.96875	0.822019398212433\\
0.96875	0.830134093761444\\
1.0546875	0.830134093761444\\
1.0546875	0.822019398212433\\
0.96875	0.822019398212433\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.0546875	-0.985122978687286\\
1.0546875	-0.973224103450775\\
1.140625	-0.973224103450775\\
1.140625	-0.985122978687286\\
1.0546875	-0.985122978687286\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.092061273753643	-0.53613817691803\\
-0.092061273753643	-0.532509922981262\\
-0.0873128548264503	-0.532509922981262\\
-0.0873128548264503	-0.53613817691803\\
-0.092061273753643	-0.53613817691803\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.89093160629272	-0.800665497779846\\
1.89093160629272	-0.799452185630798\\
1.8926203250885	-0.799452185630798\\
1.8926203250885	-0.800665497779846\\
1.89093160629272	-0.800665497779846\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.37753826379776	0.109375\\
-0.37753826379776	0.128244489431381\\
-0.372818171977997	0.128244489431381\\
-0.372818171977997	0.109375\\
-0.37753826379776	0.109375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.0546875	0.828921139240265\\
1.0546875	0.840999186038971\\
1.140625	0.840999186038971\\
1.140625	0.828921139240265\\
1.0546875	0.828921139240265\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.140625	-0.986816883087158\\
1.140625	-0.984447479248047\\
1.16993284225464	-0.984447479248047\\
1.16993284225464	-0.986816883087158\\
1.140625	-0.986816883087158\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.89262044429779	-0.800141334533691\\
1.89262044429779	-0.775887370109558\\
1.92437636852264	-0.775887370109558\\
1.92437636852264	-0.800141334533691\\
1.89262044429779	-0.800141334533691\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.140625	0.840789258480072\\
1.140625	0.840999186038971\\
1.14175844192505	0.840999186038971\\
1.14175844192505	0.840789258480072\\
1.140625	0.840789258480072\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.104746311903	-0.662763833999634\\
0.104746311903	-0.660173177719116\\
0.109375	-0.660173177719116\\
0.109375	-0.662763833999634\\
0.104746311903	-0.662763833999634\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.231397315859795	-0.406654238700867\\
-0.231397315859795	-0.40625\\
-0.231011107563972	-0.40625\\
-0.231011107563972	-0.406654238700867\\
-0.231397315859795	-0.406654238700867\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.40227437019348	0.914502561092377\\
1.40227437019348	0.91868394613266\\
1.41272854804993	0.91868394613266\\
1.41272854804993	0.914502561092377\\
1.40227437019348	0.914502561092377\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.882041454315186	-0.942272901535034\\
0.882041454315186	-0.942090034484863\\
0.8828125	-0.942090034484863\\
0.8828125	-0.942272901535034\\
0.882041454315186	-0.942272901535034\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.48653030395508	-0.981591582298279\\
1.48653030395508	-0.971901416778564\\
1.54012560844421	-0.971901416778564\\
1.54012560844421	-0.981591582298279\\
1.48653030395508	-0.981591582298279\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.109375	-0.703138589859009\\
0.109375	-0.662383079528809\\
0.187478572130203	-0.662383079528809\\
0.187478572130203	-0.703138589859009\\
0.109375	-0.703138589859009\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.270857006311417	-0.40625\\
-0.270857006311417	-0.359375\\
-0.231011122465134	-0.359375\\
-0.231011122465134	-0.40625\\
-0.270857006311417	-0.40625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.172225713729858	0.760852336883545\\
0.172225713729858	0.768763065338135\\
0.1953125	0.768763065338135\\
0.1953125	0.760852336883545\\
0.172225713729858	0.760852336883545\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.41272854804993	0.917809903621674\\
1.41272854804993	0.935876905918121\\
1.45441460609436	0.935876905918121\\
1.45441460609436	0.917809903621674\\
1.41272854804993	0.917809903621674\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.8828125	-0.959560990333557\\
0.8828125	-0.942090034484863\\
0.96875	-0.942090034484863\\
0.96875	-0.959560990333557\\
0.8828125	-0.959560990333557\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.54012560844421	-0.973549127578735\\
1.54012560844421	-0.954943656921387\\
1.60893726348877	-0.954943656921387\\
1.60893726348877	-0.973549127578735\\
1.54012560844421	-0.973549127578735\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.106017872691154	-0.52489960193634\\
-0.106017872691154	-0.521682858467102\\
-0.101915031671524	-0.521682858467102\\
-0.101915031671524	-0.52489960193634\\
-0.106017872691154	-0.52489960193634\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.271948963403702	-0.359375\\
-0.271948963403702	-0.356486022472382\\
-0.269877403974533	-0.356486022472382\\
-0.269877403974533	-0.359375\\
-0.271948963403702	-0.359375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.1953125	0.767473459243774\\
0.1953125	0.791393160820007\\
0.28125	0.791393160820007\\
0.28125	0.767473459243774\\
0.1953125	0.767473459243774\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.96875	-0.964453458786011\\
0.96875	-0.958896636962891\\
1.00276744365692	-0.958896636962891\\
1.00276744365692	-0.964453458786011\\
0.96875	-0.964453458786011\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.101915031671524	-0.528910517692566\\
-0.101915031671524	-0.524880290031433\\
-0.0967433005571365	-0.524880290031433\\
-0.0967433005571365	-0.528910517692566\\
-0.101915031671524	-0.528910517692566\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.228237956762314	0.439859211444855\\
-0.228237956762314	0.484375\\
-0.195933997631073	0.484375\\
-0.195933997631073	0.439859211444855\\
-0.228237956762314	0.439859211444855\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.28125	0.788428425788879\\
0.28125	0.794815421104431\\
0.317122280597687	0.794815421104431\\
0.317122280597687	0.788428425788879\\
0.28125	0.788428425788879\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.372818171977997	0.125827610492706\\
-0.372818171977997	0.15625\\
-0.365072131156921	0.15625\\
-0.365072131156921	0.125827610492706\\
-0.372818171977997	0.125827610492706\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.196596920490265	0.484375\\
-0.196596920490265	0.496935606002808\\
-0.186803460121155	0.496935606002808\\
-0.186803460121155	0.484375\\
-0.196596920490265	0.484375\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.13377094268799	0.840999186038971\\
1.13377094268799	0.841990888118744\\
1.140625	0.841990888118744\\
1.140625	0.840999186038971\\
1.13377094268799	0.840999186038971\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.92380774021149	-0.775887370109558\\
1.92380774021149	-0.758790612220764\\
1.94631016254425	-0.758790612220764\\
1.94631016254425	-0.775887370109558\\
1.92380774021149	-0.775887370109558\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.365689516067505	0.15625\\
-0.365689516067505	0.187524378299713\\
-0.355729281902313	0.187524378299713\\
-0.355729281902313	0.15625\\
-0.365689516067505	0.15625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.140625	0.840999186038971\\
1.140625	0.858655393123627\\
1.2265625	0.858655393123627\\
1.2265625	0.840999186038971\\
1.140625	0.840999186038971\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.94631016254425	-0.759060144424438\\
1.94631016254425	-0.75110924243927\\
1.95644772052765	-0.75110924243927\\
1.95644772052765	-0.759060144424438\\
1.94631016254425	-0.759060144424438\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.2265625	0.857826411724091\\
1.2265625	0.859978973865509\\
1.23490858078003	0.859978973865509\\
1.23490858078003	0.857826411724091\\
1.2265625	0.857826411724091\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.787096619606018	-0.92232072353363\\
0.787096619606018	-0.919726729393005\\
0.796875	-0.919726729393005\\
0.796875	-0.92232072353363\\
0.787096619606018	-0.92232072353363\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.0305549502372742	-0.660173296928406\\
0.0305549502372742	-0.617207884788513\\
0.105402559041977	-0.617207884788513\\
0.105402559041977	-0.660173296928406\\
0.0305549502372742	-0.660173296928406\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.231011122465134	-0.44894540309906\\
-0.231011122465134	-0.40625\\
-0.190073251724243	-0.40625\\
-0.190073251724243	-0.44894540309906\\
-0.231011122465134	-0.44894540309906\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.796875	-0.942090153694153\\
0.796875	-0.921643733978271\\
0.8828125	-0.921643733978271\\
0.8828125	-0.942090153694153\\
0.796875	-0.942090153694153\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.115089185535908	-0.517110586166382\\
-0.115089185535908	-0.514455199241638\\
-0.111768789589405	-0.514455199241638\\
-0.111768789589405	-0.517110586166382\\
-0.115089185535908	-0.517110586166382\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.231011122465134	-0.40625\\
-0.231011122465134	-0.405730664730072\\
-0.230568617582321	-0.405730664730072\\
-0.230568617582321	-0.40625\\
-0.231011122465134	-0.40625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.45246434211731	0.935876905918121\\
1.45246434211731	0.940538465976715\\
1.4628427028656	0.940538465976715\\
1.4628427028656	0.935876905918121\\
1.45246434211731	0.935876905918121\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.8828125	-0.942090153694153\\
0.8828125	-0.941612958908081\\
0.885251998901367	-0.941612958908081\\
0.885251998901367	-0.942090153694153\\
0.8828125	-0.942090153694153\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.6017918586731	-0.954943716526031\\
1.6017918586731	-0.950918138027191\\
1.61600089073181	-0.950918138027191\\
1.61600089073181	-0.954943716526031\\
1.6017918586731	-0.954943716526031\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.111768782138824	-0.521682858467102\\
-0.111768782138824	-0.517091989517212\\
-0.10599373281002	-0.517091989517212\\
-0.10599373281002	-0.521682858467102\\
-0.111768782138824	-0.521682858467102\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.46284294128418	0.939704239368439\\
1.46284294128418	0.957251250743866\\
1.49936199188232	0.957251250743866\\
1.49936199188232	0.939704239368439\\
1.46284294128418	0.939704239368439\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.61600065231323	-0.952994644641876\\
1.61600065231323	-0.928295791149139\\
1.68006610870361	-0.928295791149139\\
1.68006610870361	-0.952994644641876\\
1.61600065231323	-0.952994644641876\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.30312579870224	0.794815421104431\\
0.30312579870224	0.80415940284729\\
0.3671875	0.80415940284729\\
0.3671875	0.794815421104431\\
0.30312579870224	0.794815421104431\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.186803460121155	0.495986580848694\\
-0.186803460121155	0.53125\\
-0.157772600650787	0.53125\\
-0.157772600650787	0.495986580848694\\
-0.186803460121155	0.495986580848694\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.3671875	0.803041279315948\\
0.3671875	0.812240421772003\\
0.453125	0.812240421772003\\
0.453125	0.803041279315948\\
0.3671875	0.803041279315948\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.355729341506958	0.185496270656586\\
-0.355729341506958	0.203125\\
-0.350022375583649	0.203125\\
-0.350022375583649	0.185496270656586\\
-0.355729341506958	0.185496270656586\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.15864922106266	0.53125\\
-0.15864922106266	0.546252369880676\\
-0.145368978381157	0.546252369880676\\
-0.145368978381157	0.53125\\
-0.15864922106266	0.53125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.453125	0.810875356197357\\
0.453125	0.816093266010284\\
0.5390625	0.816093266010284\\
0.5390625	0.810875356197357\\
0.453125	0.810875356197357\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.956169962883	-0.751109182834625\\
1.956169962883	-0.726331055164337\\
1.98842418193817	-0.726331055164337\\
1.98842418193817	-0.751109182834625\\
1.956169962883	-0.751109182834625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.350653290748596	0.203125\\
-0.350653290748596	0.234484523534775\\
-0.338640451431274	0.234484523534775\\
-0.338640451431274	0.203125\\
-0.350653290748596	0.203125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.5390625	0.814906775951385\\
0.5390625	0.817334473133087\\
0.625	0.817334473133087\\
0.625	0.814906775951385\\
0.5390625	0.814906775951385\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.23168659210205	0.859979033470154\\
1.23168659210205	0.878958821296692\\
1.30623364448547	0.878958821296692\\
1.30623364448547	0.859979033470154\\
1.23168659210205	0.859979033470154\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.702477812767029	-0.899845719337463\\
0.702477812767029	-0.897363305091858\\
0.7109375	-0.897363305091858\\
0.7109375	-0.899845719337463\\
0.702477812767029	-0.899845719337463\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0350946336984634	-0.612809538841248\\
-0.0350946336984634	-0.574242472648621\\
0.0234375	-0.574242472648621\\
0.0234375	-0.612809538841248\\
-0.0350946336984634	-0.612809538841248\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.185891196131706	-0.486159563064575\\
-0.185891196131706	-0.453125\\
-0.149135366082191	-0.453125\\
-0.149135366082191	-0.486159563064575\\
-0.185891196131706	-0.486159563064575\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.7109375	-0.919726729393005\\
0.7109375	-0.899233222007751\\
0.789579033851624	-0.899233222007751\\
0.789579033851624	-0.919726729393005\\
0.7109375	-0.919726729393005\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.123984485864639	-0.509154736995697\\
-0.123984485864639	-0.507227599620819\\
-0.121622547507286	-0.507227599620819\\
-0.121622547507286	-0.509154736995697\\
-0.123984485864639	-0.509154736995697\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.0234374962747097	-0.617207884788513\\
0.0234374962747097	-0.611613035202026\\
0.032490361481905	-0.611613035202026\\
0.032490361481905	-0.617207884788513\\
0.0234374962747097	-0.617207884788513\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.190073236823082	-0.453125\\
-0.190073236823082	-0.447874128818512\\
-0.184859171509743	-0.447874128818512\\
-0.184859171509743	-0.453125\\
-0.190073236823082	-0.453125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.121622540056705	-0.514455258846283\\
-0.121622540056705	-0.509137451648712\\
-0.115066580474377	-0.509137451648712\\
-0.115066580474377	-0.514455258846283\\
-0.121622540056705	-0.514455258846283\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.49780106544495	0.957251250743866\\
1.49780106544495	0.964757263660431\\
1.51295709609985	0.964757263660431\\
1.51295709609985	0.957251250743866\\
1.49780106544495	0.957251250743866\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.67497944831848	-0.928295791149139\\
1.67497944831848	-0.921577036380768\\
1.69187593460083	-0.921577036380768\\
1.69187593460083	-0.928295791149139\\
1.67497944831848	-0.928295791149139\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.51295709609985	0.96404892206192\\
1.51295709609985	0.978625595569611\\
1.54077863693237	0.978625595569611\\
1.54077863693237	0.96404892206192\\
1.51295709609985	0.96404892206192\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.69187593460083	-0.923517644405365\\
1.69187593460083	-0.901647865772247\\
1.73483633995056	-0.901647865772247\\
1.73483633995056	-0.923517644405365\\
1.69187593460083	-0.923517644405365\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.145368978381157	0.545218467712402\\
-0.145368978381157	0.578125\\
-0.114418312907219	0.578125\\
-0.114418312907219	0.545218467712402\\
-0.145368978381157	0.545218467712402\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.98816025257111	-0.726331055164337\\
1.98816025257111	-0.717250764369965\\
1.99999988079071	-0.717250764369965\\
1.99999988079071	-0.726331055164337\\
1.98816025257111	-0.726331055164337\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.338640451431274	0.232834607362747\\
-0.338640451431274	0.25\\
-0.331959247589111	0.25\\
-0.331959247589111	0.232834607362747\\
-0.338640451431274	0.232834607362747\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.115303814411163	0.578125\\
-0.115303814411163	0.589322090148926\\
-0.103934481739998	0.589322090148926\\
-0.103934481739998	0.578125\\
-0.115303814411163	0.578125\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.29965448379517	0.878958880901337\\
1.29965448379517	0.882659614086151\\
1.3125	0.882659614086151\\
1.3125	0.878958880901337\\
1.29965448379517	0.878958880901337\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
0.625245630741119	-0.897363424301147\\
0.625245630741119	-0.875\\
0.704505383968353	-0.875\\
0.704505383968353	-0.897363424301147\\
0.625245630741119	-0.897363424301147\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.132705822587013	-0.501023709774017\\
-0.132705822587013	-0.499999940395355\\
-0.131476297974586	-0.499999940395355\\
-0.131476297974586	-0.501023709774017\\
-0.132705822587013	-0.501023709774017\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0625	-0.57424259185791\\
-0.0625	-0.553863048553467\\
-0.0335747003555298	-0.553863048553467\\
-0.0335747003555298	-0.57424259185791\\
-0.0625	-0.57424259185791\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.149135410785675	-0.5\\
-0.149135410785675	-0.485291659832001\\
-0.132392942905426	-0.485291659832001\\
-0.132392942905426	-0.5\\
-0.149135410785675	-0.5\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0644244626164436	0.625\\
-0.0644244626164436	0.626637816429138\\
-0.0624999925494194	0.626637816429138\\
-0.0624999925494194	0.625\\
-0.0644244626164436	0.625\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.131476297974586	-0.507227599620819\\
-0.131476297974586	-0.501008450984955\\
-0.123964056372643	-0.501008450984955\\
-0.123964056372643	-0.507227599620819\\
-0.131476297974586	-0.507227599620819\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.53961992263794	0.978625655174255\\
1.53961992263794	0.991231799125671\\
1.56307125091553	0.991231799125671\\
1.56307125091553	0.978625655174255\\
1.53961992263794	0.978625655174255\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.73180246353149	-0.901647925376892\\
1.73180246353149	-0.882996916770935\\
1.76775121688843	-0.882996916770935\\
1.76775121688843	-0.901647925376892\\
1.73180246353149	-0.901647925376892\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.56307148933411	0.990718126296997\\
1.56307148933411	1\\
1.5795521736145	1\\
1.5795521736145	0.990718126296997\\
1.56307148933411	0.990718126296997\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
1.76775109767914	-0.884141564369202\\
1.76775109767914	-0.875\\
1.78223121166229	-0.875\\
1.78223121166229	-0.884141564369202\\
1.76775109767914	-0.884141564369202\\
}--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.103934481739998	0.588484764099121\\
-0.103934481739998	0.625\\
-0.0642406791448593	0.625\\
-0.0642406791448593	0.588484764099121\\
-0.103934481739998	0.588484764099121\\
}--cycle;

\addplot[flow arrow]
table[row sep=crcr] {%
    x	y	u	v\\
    -3.2	-1.7	1.5	-4.322666666666668\\
    -3.2	-1.4	1.8	-4.922666666666668\\
    -3.2	-1.1	2.1	-5.522666666666668\\
    -3.2	-0.8	2.4	-6.122666666666668\\
    -3.2	-0.5	2.7	-6.722666666666668\\
    -3.2	-0.2	3.0	-7.322666666666668\\
    -3.2	0.1	3.3	-7.922666666666667\\
    -3.2	0.4	3.6	-8.522666666666668\\
    -3.2	0.7	3.9	-9.122666666666667\\
    -2.5875	-1.7	0.8875	0.212927734374998\\
    -2.5875	-1.4	1.1875	-0.387072265625002\\
    -2.5875	-1.1	1.4875	-0.987072265625001\\
    -2.5875	-0.8	1.7875	-1.587072265625002\\
    -2.5875	-0.5	2.0875	-2.187072265625002\\
    -2.5875	-0.2	2.3875	-2.787072265625001\\
    -2.5875	0.1	2.6875	-3.387072265625001\\
    -2.5875	0.4	2.9875	-3.987072265625002\\
    -2.5875	0.7	3.2875	-4.587072265625002\\
    -1.975	-1.7	0.275	2.807088541666666\\
    -1.975	-1.4	0.575	2.207088541666666\\
    -1.975	-1.1	0.875	1.607088541666667\\
    -1.975	-0.8	1.175	1.007088541666667\\
    -1.975	-0.5	1.475	0.407088541666667\\
    -1.975	-0.2	1.775	-0.192911458333334\\
    -1.975	0.1	2.075	-0.792911458333333\\
    -1.975	0.4	2.375	-1.392911458333334\\
    -1.975	0.7	2.675	-1.992911458333333\\
    -1.3625	-1.7	-0.3375	3.919382161458334\\
    -1.3625	-1.4	-0.0375	3.319382161458333\\
    -1.3625	-1.1	0.2625	2.719382161458333\\
    -1.3625	-0.8	0.5625	2.119382161458334\\
    -1.3625	-0.5	0.8625	1.519382161458333\\
    -1.3625	-0.2	1.1625	0.919382161458333\\
    -1.3625	0.1	1.4625	0.319382161458334\\
    -1.3625	0.4	1.7625	-0.280617838541667\\
    -1.3625	0.7	2.0625	-0.880617838541667\\
    -0.75	-1.7	-0.95	4.009375000000000\\
    -0.75	-1.4	-0.65	3.409375000000000\\
    -0.75	-1.1	-0.35	2.809375000000000\\
    -0.75	-0.8	-0.05	2.209375000000000\\
    -0.75	-0.5	0.25	1.609375000000000\\
    -0.75	-0.2	0.55	1.009375000000000\\
    -0.75	0.1	0.85	0.409375000000000\\
    -0.75	0.4	1.15	-0.190625000000000\\
    -0.75	0.7	1.45	-0.790625000000000\\
    -0.1375	-1.7	-1.5625	3.536633463541667\\
    -0.1375	-1.4	-1.2625	2.936633463541667\\
    -0.1375	-1.1	-0.9625	2.336633463541667\\
    -0.1375	-0.8	-0.6625	1.736633463541667\\
    -0.1375	-0.5	-0.3625	1.136633463541667\\
    -0.1375	-0.2	-0.0625	0.536633463541667\\
    -0.1375	0.1	0.2375	-0.063366536458333\\
    -0.1375	0.4	0.5375	-0.663366536458333\\
    -0.1375	0.7	0.8375	-1.263366536458333\\
    0.475	-1.7	-2.175	2.960723958333333\\
    0.475	-1.4	-1.875	2.360723958333333\\
    0.475	-1.1	-1.575	1.760723958333333\\
    0.475	-0.8	-1.275	1.160723958333333\\
    0.475	-0.5	-0.975	0.560723958333333\\
    0.475	-0.2	-0.675	-0.039276041666667\\
    0.475	0.1	-0.375	-0.639276041666667\\
    0.475	0.4	-0.075	-1.239276041666667\\
    0.475	0.7	0.225	-1.839276041666667\\
    1.0875	-1.7	-2.7875	2.741212890625000\\
    1.0875	-1.4	-2.4875	2.141212890625000\\
    1.0875	-1.1	-2.1875	1.541212890625000\\
    1.0875	-0.8	-1.8875	0.941212890625000\\
    1.0875	-0.5	-1.5875	0.341212890625000\\
    1.0875	-0.2	-1.2875	-0.258787109375000\\
    1.0875	0.1	-0.9875	-0.858787109375000\\
    1.0875	0.4	-0.6875	-1.458787109375000\\
    1.0875	0.7	-0.3875	-2.058787109375000\\
    1.7	-1.7	-3.4	3.337666666666666\\
    1.7	-1.4	-3.1	2.737666666666666\\
    1.7	-1.1	-2.8	2.137666666666667\\
    1.7	-0.8	-2.5	1.537666666666667\\
    1.7	-0.5	-2.2	0.937666666666666\\
    1.7	-0.2	-1.9	0.337666666666666\\
    1.7	0.1	-1.6	-0.262333333333333\\
    1.7	0.4	-1.3	-0.862333333333334\\
    1.7	0.7	-1.0	-1.462333333333333\\
  };

==> figures/experiments-groupplot-evolution/evolution4.tikz <==
\addplot[surface plot]
table[row sep=crcr, point meta=\thisrow{c}] {%
    %
    x	y	c\\
    -3.5	-2	1.20806550979614\\
    -3.5	-1.66666662693024	1.25552082061768\\
    -3.5	-1.33333337306976	1.27043199539185\\
    -3.5	-1	1.24446141719818\\
    -3.5	-0.666666686534882	1.15994954109192\\
    -3.5	-0.333333343267441	1.0055741071701\\
    -3.5	0	0.834610998630524\\
    -3.5	0.333333343267441	0.7270388007164\\
    -3.5	0.666666686534882	0.683565378189087\\
    -3.5	1	0.669401466846466\\
    -2.88888883590698	-2	1.03856384754181\\
    -2.88888883590698	-1.66666662693024	1.10664296150208\\
    -2.88888883590698	-1.33333337306976	1.14380240440369\\
    -2.88888883590698	-1	1.13127636909485\\
    -2.88888883590698	-0.666666686534882	1.0454488992691\\
    -2.88888883590698	-0.333333343267441	0.884253323078156\\
    -2.88888883590698	0	0.72282350063324\\
    -2.88888883590698	0.333333343267441	0.638152122497559\\
    -2.88888883590698	0.666666686534882	0.61414098739624\\
    -2.88888883590698	1	0.611308455467224\\
    -2.27777767181396	-2	0.846484124660492\\
    -2.27777767181396	-1.66666662693024	0.913864135742188\\
    -2.27777767181396	-1.33333337306976	0.963255882263184\\
    -2.27777767181396	-1	0.964966297149658\\
    -2.27777767181396	-0.666666686534882	0.884789228439331\\
    -2.27777767181396	-0.333333343267441	0.726423859596252\\
    -2.27777767181396	0	0.581571936607361\\
    -2.27777767181396	0.333333343267441	0.521928191184998\\
    -2.27777767181396	0.666666686534882	0.518994152545929\\
    -2.27777767181396	1	0.529582738876343\\
    -1.66666662693024	-2	0.661775469779968\\
    -1.66666662693024	-1.66666662693024	0.705115139484406\\
    -1.66666662693024	-1.33333337306976	0.742249727249146\\
    -1.66666662693024	-1	0.742518782615662\\
    -1.66666662693024	-0.666666686534882	0.665257155895233\\
    -1.66666662693024	-0.333333343267441	0.517686307430267\\
    -1.66666662693024	0	0.398422598838806\\
    -1.66666662693024	0.333333343267441	0.368551790714264\\
    -1.66666662693024	0.666666686534882	0.390874266624451\\
    -1.66666662693024	1	0.419511795043945\\
    -1.05555558204651	-2	0.496513187885284\\
    -1.05555558204651	-1.66666662693024	0.508657455444336\\
    -1.05555558204651	-1.33333337306976	0.514473557472229\\
    -1.05555558204651	-1	0.488454103469849\\
    -1.05555558204651	-0.666666686534882	0.395652085542679\\
    -1.05555558204651	-0.333333343267441	0.254977941513062\\
    -1.05555558204651	0	0.165695786476135\\
    -1.05555558204651	0.333333343267441	0.171289265155792\\
    -1.05555558204651	0.666666686534882	0.226321518421173\\
    -1.05555558204651	1	0.281881928443909\\
    -0.444444447755814	-2	0.347866952419281\\
    -0.444444447755814	-1.66666662693024	0.335764944553375\\
    -0.444444447755814	-1.33333337306976	0.309422254562378\\
    -0.444444447755814	-1	0.244595587253571\\
    -0.444444447755814	-0.666666686534882	0.116324663162231\\
    -0.444444447755814	-0.333333343267441	-0.0341038703918457\\
    -0.444444447755814	0	-0.102579653263092\\
    -0.444444447755814	0.333333343267441	-0.0620397925376892\\
    -0.444444447755814	0.666666686534882	0.0343589186668396\\
    -0.444444447755814	1	0.132539391517639\\
    0.16666667163372	-2	0.216119349002838\\
    0.16666667163372	-1.66666662693024	0.19096702337265\\
    0.16666667163372	-1.33333337306976	0.143290638923645\\
    0.16666667163372	-1	0.0461662411689758\\
    0.16666667163372	-0.666666686534882	-0.117967367172241\\
    0.16666667163372	-0.333333343267441	-0.285444319248199\\
    0.16666667163372	0	-0.344833314418793\\
    0.16666667163372	0.333333343267441	-0.274254143238068\\
    0.16666667163372	0.666666686534882	-0.124449253082275\\
    0.16666667163372	1	0.0465685129165649\\
    0.777777791023254	-2	0.116640150547028\\
    0.777777791023254	-1.66666662693024	0.0929340720176697\\
    0.777777791023254	-1.33333337306976	0.0433812141418457\\
    0.777777791023254	-1	-0.0610702037811279\\
    0.777777791023254	-0.666666686534882	-0.230530619621277\\
    0.777777791023254	-0.333333343267441	-0.384969294071198\\
    0.777777791023254	0	-0.417060792446136\\
    0.777777791023254	0.333333343267441	-0.314088046550751\\
    0.777777791023254	0.666666686534882	-0.123750865459442\\
    0.777777791023254	1	0.0927541255950928\\
    1.38888883590698	-2	0.11252498626709\\
    1.38888883590698	-1.66666662693024	0.122791945934296\\
    1.38888883590698	-1.33333337306976	0.107511818408966\\
    1.38888883590698	-1	0.0286528468132019\\
    1.38888883590698	-0.666666686534882	-0.125780582427979\\
    1.38888883590698	-0.333333343267441	-0.273824512958527\\
    1.38888883590698	0	-0.324606597423553\\
    1.38888883590698	0.333333343267441	-0.271649181842804\\
    1.38888883590698	0.666666686534882	-0.142682075500488\\
    1.38888883590698	1	0.0269655585289001\\
    2	-2	0.296884655952454\\
    2	-1.66666662693024	0.319827377796173\\
    2	-1.33333337306976	0.287994146347046\\
    2	-1	0.164862513542175\\
    2	-0.666666686534882	-0.0428059101104736\\
    2	-0.333333343267441	-0.234657347202301\\
    2	0	-0.32844477891922\\
    2	0.333333343267441	-0.324982464313507\\
    2	0.666666686534882	-0.245613515377045\\
    2	1	-0.113660395145416\\
  };

\addplot [initial set]
table[row sep=crcr] {%
    x	y\\
    1	-0.5\\
    1	0.5\\
    2	0.5\\
    2	-0.5\\
    1	-0.5\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    -1.4	-1.4\\
    -1.4	-0.6\\
    -0.6	-0.6\\
    -0.6	-1.4\\
    -1.4	-1.4\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.46776914596558	-0.875\\
    1.46776914596558	-0.865026473999023\\
    1.484375	-0.865026473999023\\
    1.484375	-0.875\\
    1.46776914596558	-0.875\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.641017735004425	0.25\\
    -0.641017735004425	0.261905312538147\\
    -0.636106312274933	0.261905312538147\\
    -0.636106312274933	0.25\\
    -0.641017735004425	0.25\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.379329830408096	0.625\\
    -0.379329830408096	0.642097949981689\\
    -0.361845165491104	0.642097949981689\\
    -0.361845165491104	0.625\\
    -0.379329830408096	0.625\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.484375	-0.865987062454224\\
    1.484375	-0.849245071411133\\
    1.51537394523621	-0.849245071411133\\
    1.51537394523621	-0.865987062454224\\
    1.484375	-0.865987062454224\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.636106252670288	0.260028004646301\\
    -0.636106252670288	0.296875\\
    -0.620111227035522	0.296875\\
    -0.620111227035522	0.260028004646301\\
    -0.636106252670288	0.260028004646301\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.361845165491104	0.641156196594238\\
    -0.361845165491104	0.666338562965393\\
    -0.334655314683914	0.666338562965393\\
    -0.334655314683914	0.641156196594238\\
    -0.361845165491104	0.641156196594238\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.103000447154045	-0.862105965614319\\
    0.103000447154045	-0.853283166885376\\
    0.116620868444443	-0.853283166885376\\
    0.116620868444443	-0.862105965614319\\
    0.103000447154045	-0.862105965614319\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.116620868444443	-0.875\\
    0.116620868444443	-0.861733913421631\\
    0.138133943080902	-0.861733913421631\\
    0.138133943080902	-0.875\\
    0.116620868444443	-0.875\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.642821669578552	-0.126078993082047\\
    -0.642821669578552	-0.125\\
    -0.642339706420898	-0.125\\
    -0.642339706420898	-0.126078993082047\\
    -0.642821669578552	-0.126078993082047\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.778326392173767	-1.17207670211792\\
    0.778326392173767	-1.16775059700012\\
    0.796875	-1.16775059700012\\
    0.796875	-1.17207670211792\\
    0.778326392173767	-1.17207670211792\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.796875	-1.17953836917877\\
    0.796875	-1.16840946674347\\
    0.8828125	-1.16840946674347\\
    0.8828125	-1.17953836917877\\
    0.796875	-1.17953836917877\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0692117288708687	-0.833324432373047\\
    0.0692117288708687	-0.831566333770752\\
    0.0718406513333321	-0.831566333770752\\
    0.0718406513333321	-0.833324432373047\\
    0.0692117288708687	-0.833324432373047\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.51236391067505	-0.849244952201843\\
    1.51236391067505	-0.823490023612976\\
    1.56549763679504	-0.823490023612976\\
    1.56549763679504	-0.849244952201843\\
    1.51236391067505	-0.849244952201843\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.621390283107758	0.296875\\
    -0.621390283107758	0.34375\\
    -0.596546590328217	0.34375\\
    -0.596546590328217	0.296875\\
    -0.621390283107758	0.296875\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.335808366537094	0.666338622570038\\
    -0.335808366537094	0.687623918056488\\
    -0.311954289674759	0.687623918056488\\
    -0.311954289674759	0.666338622570038\\
    -0.335808366537094	0.666338622570038\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.8828125	-1.17947864532471\\
    0.8828125	-1.16821265220642\\
    0.96875	-1.16821265220642\\
    0.96875	-1.17947864532471\\
    0.8828125	-1.17947864532471\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0718406438827515	-0.853283166885376\\
    0.0718406438827515	-0.833068370819092\\
    0.103523015975952	-0.833068370819092\\
    0.103523015975952	-0.853283166885376\\
    0.0718406438827515	-0.853283166885376\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.311954319477081	0.686502277851105\\
    -0.311954319477081	0.707677185535431\\
    -0.286693036556244	0.707677185535431\\
    -0.286693036556244	0.686502277851105\\
    -0.311954319477081	0.686502277851105\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.96875	-1.17163276672363\\
    0.96875	-1.16775059700012\\
    0.982063055038452	-1.16775059700012\\
    0.982063055038452	-1.17163276672363\\
    0.96875	-1.17163276672363\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.597013592720032	-0.218850672245026\\
    -0.597013592720032	-0.21875\\
    -0.59695029258728	-0.21875\\
    -0.59695029258728	-0.218850672245026\\
    -0.597013592720032	-0.218850672245026\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.62203323841095	-0.218689829111099\\
    -0.62203323841095	-0.171875\\
    -0.59695029258728	-0.171875\\
    -0.59695029258728	-0.218689829111099\\
    -0.62203323841095	-0.218689829111099\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0935360044240952	-0.742330431938171\\
    -0.0935360044240952	-0.719909071922302\\
    -0.0625	-0.719909071922302\\
    -0.0625	-0.742330431938171\\
    -0.0935360044240952	-0.742330431938171\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.642339706420898	-0.171875\\
    -0.642339706420898	-0.125\\
    -0.621159076690674	-0.125\\
    -0.621159076690674	-0.171875\\
    -0.642339706420898	-0.171875\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.628450512886047	-1.15339326858521\\
    0.628450512886047	-1.12662577629089\\
    0.7109375	-1.12662577629089\\
    0.7109375	-1.15339326858521\\
    0.628450512886047	-1.15339326858521\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0625	0.848839402198792\\
    -0.0625	0.862332940101624\\
    -0.0268511306494474	0.862332940101624\\
    -0.0268511306494474	0.848839402198792\\
    -0.0625	0.848839402198792\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.690891623497009	0.862823784351349\\
    0.690891623497009	0.865401685237885\\
    0.7109375	0.865401685237885\\
    0.7109375	0.862823784351349\\
    0.690891623497009	0.862823784351349\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.3125	0.92069011926651\\
    1.3125	0.930115878582001\\
    1.33912587165833	0.930115878582001\\
    1.33912587165833	0.92069011926651\\
    1.3125	0.92069011926651\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.7109375	-1.16775059700012\\
    0.7109375	-1.15066409111023\\
    0.793651700019836	-1.15066409111023\\
    0.793651700019836	-1.16775059700012\\
    0.7109375	-1.16775059700012\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.7109375	0.854246199131012\\
    0.7109375	0.863400638103485\\
    0.796875	0.863400638103485\\
    0.796875	0.854246199131012\\
    0.7109375	0.854246199131012\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0360810086131096	-0.831566274166107\\
    0.0360810086131096	-0.809849441051483\\
    0.0695768967270851	-0.809849441051483\\
    0.0695768967270851	-0.831566274166107\\
    0.0360810086131096	-0.831566274166107\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.56364822387695	-0.823490023612976\\
    1.56364822387695	-0.820252895355225\\
    1.5703125	-0.820252895355225\\
    1.5703125	-0.823490023612976\\
    1.56364822387695	-0.823490023612976\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.676785111427307	-0.00631200801581144\\
    -0.676785111427307	0.0156249990686774\\
    -0.673604011535645	0.0156249990686774\\
    -0.673604011535645	-0.00631200801581144\\
    -0.676785111427307	-0.00631200801581144\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.597253084182739	0.34375\\
    -0.597253084182739	0.36577695608139\\
    -0.584612011909485	0.36577695608139\\
    -0.584612011909485	0.34375\\
    -0.597253084182739	0.34375\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.796875	0.849955141544342\\
    0.796875	0.855012476444244\\
    0.8828125	0.855012476444244\\
    0.8828125	0.849955141544342\\
    0.796875	0.849955141544342\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.964532017707825	-1.16775059700012\\
    0.964532017707825	-1.16734981536865\\
    0.96875	-1.16734981536865\\
    0.96875	-1.16775059700012\\
    0.964532017707825	-1.16775059700012\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.5703125	-0.821190237998962\\
    1.5703125	-0.797735095024109\\
    1.62876439094543	-0.797735095024109\\
    1.62876439094543	-0.821190237998962\\
    1.5703125	-0.821190237998962\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.678726494312286	0.015625\\
    -0.678726494312286	0.0625\\
    -0.675834000110626	0.0625\\
    -0.675834000110626	0.015625\\
    -0.678726494312286	0.015625\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.58461195230484	0.364116489887238\\
    -0.58461195230484	0.390625\\
    -0.568749010562897	0.390625\\
    -0.568749010562897	0.364116489887238\\
    -0.58461195230484	0.364116489887238\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.288080215454102	0.707677245140076\\
    -0.288080215454102	0.728666424751282\\
    -0.262063443660736	0.728666424751282\\
    -0.262063443660736	0.707677245140076\\
    -0.288080215454102	0.707677245140076\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.8828125	0.84965991973877\\
    0.8828125	0.852184414863586\\
    0.96875	0.852184414863586\\
    0.96875	0.84965991973877\\
    0.8828125	0.84965991973877\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.970159769058228	-1.16775059700012\\
    0.970159769058228	-1.14347696304321\\
    1.0546875	-1.14347696304321\\
    1.0546875	-1.16775059700012\\
    0.970159769058228	-1.16775059700012\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.567527115345001	-0.288007140159607\\
    -0.567527115345001	-0.265625\\
    -0.551560938358307	-0.265625\\
    -0.551560938358307	-0.288007140159607\\
    -0.567527115345001	-0.288007140159607\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.67864978313446	0.0625\\
    -0.67864978313446	0.109375\\
    -0.675195932388306	0.109375\\
    -0.675195932388306	0.0625\\
    -0.67864978313446	0.0625\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.262063443660736	0.72753119468689\\
    -0.262063443660736	0.749015808105469\\
    -0.233410090208054	0.749015808105469\\
    -0.233410090208054	0.72753119468689\\
    -0.262063443660736	0.72753119468689\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.96875	0.850812554359436\\
    0.96875	0.859535574913025\\
    1.0546875	0.859535574913025\\
    1.0546875	0.850812554359436\\
    0.96875	0.850812554359436\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.0546875	-1.14762139320374\\
    1.0546875	-1.12662577629089\\
    1.0960955619812	-1.12662577629089\\
    1.0960955619812	-1.14762139320374\\
    1.0546875	-1.14762139320374\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.142865866422653	-0.684454739093781\\
    -0.142865866422653	-0.683257520198822\\
    -0.141304403543472	-0.683257520198822\\
    -0.141304403543472	-0.684454739093781\\
    -0.142865866422653	-0.684454739093781\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.596876323223114	-0.265625\\
    -0.596876323223114	-0.21875\\
    -0.566810667514801	-0.21875\\
    -0.566810667514801	-0.265625\\
    -0.596876323223114	-0.265625\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.675907492637634	0.109375\\
    -0.675907492637634	0.124654322862625\\
    -0.673604011535645	0.124654322862625\\
    -0.673604011535645	0.109375\\
    -0.675907492637634	0.109375\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.0546875	0.858388245105743\\
    1.0546875	0.865401685237885\\
    1.0984742641449	0.865401685237885\\
    1.0984742641449	0.858388245105743\\
    1.0546875	0.858388245105743\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.541511952877045	-1.09823524951935\\
    0.541511952877045	-1.09151518344879\\
    0.555979549884796	-1.09151518344879\\
    0.555979549884796	-1.09823524951935\\
    0.541511952877045	-1.09823524951935\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.141304403543472	-0.713921666145325\\
    -0.141304403543472	-0.684139609336853\\
    -0.101902216672897	-0.684139609336853\\
    -0.101902216672897	-0.713921666145325\\
    -0.141304403543472	-0.713921666145325\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.596950352191925	-0.21875\\
    -0.596950352191925	-0.217388123273849\\
    -0.596229135990143	-0.217388123273849\\
    -0.596229135990143	-0.21875\\
    -0.596950352191925	-0.21875\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.555979490280151	-1.12541162967682\\
    0.555979490280151	-1.0963796377182\\
    0.625	-1.0963796377182\\
    0.625	-1.12541162967682\\
    0.555979490280151	-1.12541162967682\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.101902194321156	-0.719909012317657\\
    -0.101902194321156	-0.713237941265106\\
    -0.0926073119044304	-0.713237941265106\\
    -0.0926073119044304	-0.719909012317657\\
    -0.101902194321156	-0.719909012317657\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.625	-1.12662601470947\\
    0.625	-1.12313914299011\\
    0.63675332069397	-1.12313914299011\\
    0.63675332069397	-1.12662601470947\\
    0.625	-1.12662601470947\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.3125	-0.982747733592987\\
    1.3125	-0.971313893795013\\
    1.32753372192383	-0.971313893795013\\
    1.32753372192383	-0.982747733592987\\
    1.3125	-0.982747733592987\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.658740043640137	-0.0806855633854866\\
    -0.658740043640137	-0.0781249925494194\\
    -0.657854199409485	-0.0781249925494194\\
    -0.657854199409485	-0.0806855633854866\\
    -0.658740043640137	-0.0806855633854866\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0326068475842476	0.862332999706268\\
    -0.0326068475842476	0.882481515407562\\
    0.0234375	0.882481515407562\\
    0.0234375	0.862332999706268\\
    -0.0326068475842476	0.862332999706268\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.625	0.865401685237885\\
    0.625	0.874454438686371\\
    0.695099234580994	0.874454438686371\\
    0.695099234580994	0.865401685237885\\
    0.625	0.865401685237885\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.33844065666199	0.930115878582001\\
    1.33844065666199	0.932725369930267\\
    1.34571933746338	0.932725369930267\\
    1.34571933746338	0.930115878582001\\
    1.33844065666199	0.930115878582001\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0038803368806839	-0.803939998149872\\
    0.0038803368806839	-0.788132607936859\\
    0.0270604304969311	-0.788132607936859\\
    0.0270604304969311	-0.803939998149872\\
    0.0038803368806839	-0.803939998149872\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.670052886009216	-0.078125\\
    -0.670052886009216	-0.03125\\
    -0.657854199409485	-0.03125\\
    -0.657854199409485	-0.078125\\
    -0.670052886009216	-0.078125\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0234375	0.87998753786087\\
    0.0234375	0.884463489055634\\
    0.0414872691035271	0.884463489055634\\
    0.0414872691035271	0.87998753786087\\
    0.0234375	0.87998753786087\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.34571945667267	0.932484209537506\\
    1.34571945667267	0.944092690944672\\
    1.37655866146088	0.944092690944672\\
    1.37655866146088	0.932484209537506\\
    1.34571945667267	0.932484209537506\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0270604379475117	-0.809849441051483\\
    0.0270604379475117	-0.803502380847931\\
    0.0367921702563763	-0.803502380847931\\
    0.0367921702563763	-0.809849441051483\\
    0.0270604379475117	-0.809849441051483\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.673604011535645	-0.03125\\
    -0.673604011535645	-0.000146407634019852\\
    -0.669251918792725	-0.000146407634019852\\
    -0.669251918792725	-0.03125\\
    -0.673604011535645	-0.03125\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.62533569335938	-0.797734975814819\\
    1.62533569335938	-0.786006808280945\\
    1.65625	-0.786006808280945\\
    1.65625	-0.797734975814819\\
    1.62533569335938	-0.797734975814819\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.534013092517853	-0.347478210926056\\
    -0.534013092517853	-0.3125\\
    -0.506171524524689	-0.3125\\
    -0.506171524524689	-0.347478210926056\\
    -0.534013092517853	-0.347478210926056\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.570008337497711	0.390625\\
    -0.570008337497711	0.4375\\
    -0.538074553012848	0.4375\\
    -0.538074553012848	0.390625\\
    -0.570008337497711	0.390625\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.190538197755814	-0.654365956783295\\
    -0.190538197755814	-0.646606028079987\\
    -0.18070662021637	-0.646606028079987\\
    -0.18070662021637	-0.654365956783295\\
    -0.190538197755814	-0.654365956783295\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.65625	-0.787408351898193\\
    1.65625	-0.771980047225952\\
    1.70922613143921	-0.771980047225952\\
    1.70922613143921	-0.787408351898193\\
    1.65625	-0.787408351898193\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.551560938358307	-0.3125\\
    -0.551560938358307	-0.287049949169159\\
    -0.533391654491425	-0.287049949169159\\
    -0.533391654491425	-0.3125\\
    -0.551560938358307	-0.3125\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.234846442937851	0.749015867710114\\
    -0.234846442937851	0.765321433544159\\
    -0.212172567844391	0.765321433544159\\
    -0.212172567844391	0.749015867710114\\
    -0.234846442937851	0.749015867710114\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.447292149066925	-1.06794369220734\\
    0.447292149066925	-1.04821217060089\\
    0.486959040164948	-1.04821217060089\\
    0.486959040164948	-1.06794369220734\\
    0.447292149066925	-1.06794369220734\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.08796572685242	-1.12662601470947\\
    1.08796572685242	-1.10119867324829\\
    1.140625	-1.10119867324829\\
    1.140625	-1.12662601470947\\
    1.08796572685242	-1.12662601470947\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.180706590414047	-0.683257520198822\\
    -0.180706590414047	-0.654003798961639\\
    -0.142493546009064	-0.654003798961639\\
    -0.142493546009064	-0.683257520198822\\
    -0.180706590414047	-0.683257520198822\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.673604011535645	0.119689255952835\\
    -0.673604011535645	0.15625\\
    -0.667876362800598	0.15625\\
    -0.667876362800598	0.119689255952835\\
    -0.673604011535645	0.119689255952835\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.212172597646713	0.76435261964798\\
    -0.212172597646713	0.790354430675507\\
    -0.172723472118378	0.790354430675507\\
    -0.172723472118378	0.76435261964798\\
    -0.212172597646713	0.76435261964798\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.09103035926819	0.865401685237885\\
    1.09103035926819	0.873682081699371\\
    1.140625	0.873682081699371\\
    1.140625	0.865401685237885\\
    1.09103035926819	0.865401685237885\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.486959099769592	-1.09151518344879\\
    0.486959099769592	-1.06621181964874\\
    0.545494318008423	-1.06621181964874\\
    0.545494318008423	-1.09151518344879\\
    0.486959099769592	-1.09151518344879\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.140625	-1.10493421554565\\
    1.140625	-1.08550119400024\\
    1.16867065429688	-1.08550119400024\\
    1.16867065429688	-1.10493421554565\\
    1.140625	-1.10493421554565\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.668713808059692	0.15625\\
    -0.668713808059692	0.200177073478699\\
    -0.657854199409485	0.200177073478699\\
    -0.657854199409485	0.15625\\
    -0.668713808059692	0.15625\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.140625	0.872508943080902\\
    1.140625	0.881536066532135\\
    1.17877984046936	0.881536066532135\\
    1.17877984046936	0.872508943080902\\
    1.140625	0.872508943080902\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.551697373390198	0.874145567417145\\
    0.551697373390198	0.884463489055634\\
    0.625	0.884463489055634\\
    0.625	0.874145567417145\\
    0.551697373390198	0.874145567417145\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.32691812515259	-0.971313893795013\\
    1.32691812515259	-0.953607022762299\\
    1.35132026672363	-0.953607022762299\\
    1.35132026672363	-0.971313893795013\\
    1.32691812515259	-0.971313893795013\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.027745334431529	-0.773480117321014\\
    -0.027745334431529	-0.766415774822235\\
    -0.0177197847515345	-0.766415774822235\\
    -0.0177197847515345	-0.773480117321014\\
    -0.027745334431529	-0.773480117321014\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.657854199409485	-0.125\\
    -0.657854199409485	-0.078125\\
    -0.642104387283325	-0.078125\\
    -0.642104387283325	-0.125\\
    -0.657854199409485	-0.125\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.35132038593292	-0.954008162021637\\
    1.35132038593292	-0.947235405445099\\
    1.3604439496994	-0.947235405445099\\
    1.3604439496994	-0.954008162021637\\
    1.35132038593292	-0.954008162021637\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0177197866141796	-0.788132607936859\\
    -0.0177197866141796	-0.773181855678558\\
    0.00442127091810107	-0.773181855678558\\
    0.00442127091810107	-0.788132607936859\\
    -0.0177197866141796	-0.788132607936859\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0307726860046387	0.884463489055634\\
    0.0307726860046387	0.902423202991486\\
    0.109375	0.902423202991486\\
    0.109375	0.884463489055634\\
    0.0307726860046387	0.884463489055634\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.37588846683502	0.944092690944672\\
    1.37588846683502	0.945253789424896\\
    1.37893879413605	0.945253789424896\\
    1.37893879413605	0.944092690944672\\
    1.37588846683502	0.944092690944672\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.496594786643982	-0.40025782585144\\
    -0.496594786643982	-0.359375\\
    -0.460782110691071	-0.359375\\
    -0.460782110691071	-0.40025782585144\\
    -0.496594786643982	-0.40025782585144\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.109375	0.900104582309723\\
    0.109375	0.906593978404999\\
    0.161821395158768	0.906593978404999\\
    0.161821395158768	0.900104582309723\\
    0.109375	0.900104582309723\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.37893891334534	0.945007264614105\\
    1.37893891334534	0.958069503307343\\
    1.41186189651489	0.958069503307343\\
    1.41186189651489	0.945007264614105\\
    1.37893891334534	0.945007264614105\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.236352682113647	-0.623205006122589\\
    -0.236352682113647	-0.609954535961151\\
    -0.220108807086945	-0.609954535961151\\
    -0.220108807086945	-0.623205006122589\\
    -0.236352682113647	-0.623205006122589\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.506171464920044	-0.359375\\
    -0.506171464920044	-0.346665024757385\\
    -0.495986223220825	-0.346665024757385\\
    -0.495986223220825	-0.359375\\
    -0.506171464920044	-0.359375\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.53852504491806	0.4375\\
    -0.53852504491806	0.445069015026093\\
    -0.533117711544037	0.445069015026093\\
    -0.533117711544037	0.4375\\
    -0.53852504491806	0.4375\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.361694484949112	-1.0345231294632\\
    0.361694484949112	-1.00490915775299\\
    0.417938560247421	-1.00490915775299\\
    0.417938560247421	-1.0345231294632\\
    0.361694484949112	-1.0345231294632\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.220108807086945	-0.646606028079987\\
    -0.220108807086945	-0.622818410396576\\
    -0.190106958150864	-0.622818410396576\\
    -0.190106958150864	-0.646606028079987\\
    -0.220108807086945	-0.646606028079987\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.70432090759277	-0.771980047225952\\
    1.70432090759277	-0.761617302894592\\
    1.7421875	-0.761617302894592\\
    1.7421875	-0.771980047225952\\
    1.70432090759277	-0.771980047225952\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.533117651939392	0.444330513477325\\
    -0.533117651939392	0.484375\\
    -0.503326535224915	0.484375\\
    -0.503326535224915	0.444330513477325\\
    -0.533117651939392	0.444330513477325\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.417938590049744	-1.04821217060089\\
    0.417938590049744	-1.03281581401825\\
    0.450895428657532	-1.03281581401825\\
    0.450895428657532	-1.04821217060089\\
    0.417938590049744	-1.04821217060089\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.7421875	-0.762907147407532\\
    1.7421875	-0.746225118637085\\
    1.828125	-0.746225118637085\\
    1.828125	-0.762907147407532\\
    1.7421875	-0.762907147407532\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.173789322376251	0.790354430675507\\
    -0.173789322376251	0.797581493854523\\
    -0.162281721830368	0.797581493854523\\
    -0.162281721830368	0.790354430675507\\
    -0.173789322376251	0.790354430675507\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.369136810302734	0.897937595844269\\
    0.369136810302734	0.906593978404999\\
    0.453125	0.906593978404999\\
    0.453125	0.897937595844269\\
    0.369136810302734	0.897937595844269\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.1636426448822	-1.08550119400024\\
    1.1636426448822	-1.04473567008972\\
    1.2265625	-1.04473567008972\\
    1.2265625	-1.08550119400024\\
    1.1636426448822	-1.08550119400024\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.828125	-0.746710658073425\\
    1.828125	-0.746225118637085\\
    1.83201742172241	-0.746225118637085\\
    1.83201742172241	-0.746710658073425\\
    1.828125	-0.746710658073425\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.657854199409485	0.196496918797493\\
    -0.657854199409485	0.203124985098839\\
    -0.656175255775452	0.203124985098839\\
    -0.656175255775452	0.196496918797493\\
    -0.657854199409485	0.196496918797493\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.162281721830368	0.796984076499939\\
    -0.162281721830368	0.82640528678894\\
    -0.112390846014023	0.82640528678894\\
    -0.112390846014023	0.796984076499939\\
    -0.162281721830368	0.796984076499939\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.453125	0.886179149150848\\
    0.453125	0.898622453212738\\
    0.5390625	0.898622453212738\\
    0.5390625	0.886179149150848\\
    0.453125	0.886179149150848\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.17405128479004	0.881536066532135\\
    1.17405128479004	0.894300162792206\\
    1.2265625	0.894300162792206\\
    1.2265625	0.881536066532135\\
    1.17405128479004	0.881536066532135\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.2265625	-1.04732298851013\\
    1.2265625	-1.04437637329102\\
    1.23018074035645	-1.04437637329102\\
    1.23018074035645	-1.04732298851013\\
    1.2265625	-1.04732298851013\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.657063007354736	0.203125\\
    -0.657063007354736	0.247316211462021\\
    -0.642104387283325	0.247316211462021\\
    -0.642104387283325	0.203125\\
    -0.657063007354736	0.203125\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.112390868365765	0.824536383152008\\
    -0.112390868365765	0.8316929936409\\
    -0.0981101468205452	0.8316929936409\\
    -0.0981101468205452	0.824536383152008\\
    -0.112390868365765	0.824536383152008\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.5390625	0.884463489055634\\
    0.5390625	0.886794149875641\\
    0.55510401725769	0.886794149875641\\
    0.55510401725769	0.884463489055634\\
    0.5390625	0.884463489055634\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.2265625	0.893370687961578\\
    1.2265625	0.897670447826385\\
    1.24066042900085	0.897670447826385\\
    1.24066042900085	0.893370687961578\\
    1.2265625	0.893370687961578\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0589461214840412	-0.766415774822235\\
    -0.0589461214840412	-0.744698941707611\\
    -0.0273749195039272	-0.744698941707611\\
    -0.0273749195039272	-0.766415774822235\\
    -0.0589461214840412	-0.766415774822235\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.642104387283325	-0.125\\
    -0.642104387283325	-0.1243946403265\\
    -0.641899824142456	-0.1243946403265\\
    -0.641899824142456	-0.125\\
    -0.642104387283325	-0.125\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.35992753505707	-0.947235405445099\\
    1.35992753505707	-0.925867259502411\\
    1.39014065265656	-0.925867259502411\\
    1.39014065265656	-0.947235405445099\\
    1.35992753505707	-0.947235405445099\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.455422282218933	-0.448272943496704\\
    -0.455422282218933	-0.40625\\
    -0.415392756462097	-0.40625\\
    -0.415392756462097	-0.448272943496704\\
    -0.455422282218933	-0.448272943496704\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.39014077186584	-0.92625504732132\\
    1.39014077186584	-0.923156917095184\\
    1.3945152759552	-0.923156917095184\\
    1.3945152759552	-0.92625504732132\\
    1.39014077186584	-0.92625504732132\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.280267089605331	-0.590874850749969\\
    -0.280267089605331	-0.573303043842316\\
    -0.259511023759842	-0.573303043842316\\
    -0.259511023759842	-0.590874850749969\\
    -0.280267089605331	-0.590874850749969\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.460782170295715	-0.40625\\
    -0.460782170295715	-0.399509966373444\\
    -0.454806566238403	-0.399509966373444\\
    -0.454806566238403	-0.40625\\
    -0.460782170295715	-0.40625\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.145672023296356	0.906594038009644\\
    0.145672023296356	0.911788463592529\\
    0.1953125	0.911788463592529\\
    0.1953125	0.906594038009644\\
    0.145672023296356	0.906594038009644\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.41122984886169	0.958069503307343\\
    1.41122984886169	0.958441555500031\\
    1.41215825080872	0.958441555500031\\
    1.41215825080872	0.958069503307343\\
    1.41122984886169	0.958069503307343\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.282157391309738	-0.998557448387146\\
    0.282157391309738	-0.96160614490509\\
    0.348918110132217	-0.96160614490509\\
    0.348918110132217	-0.998557448387146\\
    0.282157391309738	-0.998557448387146\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.25951099395752	-0.609954535961151\\
    -0.25951099395752	-0.59048730134964\\
    -0.235907107591629	-0.59048730134964\\
    -0.235907107591629	-0.609954535961151\\
    -0.25951099395752	-0.609954535961151\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.1953125	0.910467803478241\\
    0.1953125	0.913289725780487\\
    0.28125	0.913289725780487\\
    0.28125	0.910467803478241\\
    0.1953125	0.910467803478241\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.41215837001801	0.95819753408432\\
    1.41215837001801	0.972046315670013\\
    1.44537770748138	0.972046315670013\\
    1.44537770748138	0.95819753408432\\
    1.41215837001801	0.95819753408432\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.348918110132217	-1.00490915775299\\
    0.348918110132217	-0.996831297874451\\
    0.365123182535172	-0.996831297874451\\
    0.365123182535172	-1.00490915775299\\
    0.348918110132217	-1.00490915775299\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.504255890846252	0.484375\\
    -0.504255890846252	0.512861013412476\\
    -0.481623411178589	0.512861013412476\\
    -0.481623411178589	0.484375\\
    -0.504255890846252	0.484375\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.28125	0.906713247299194\\
    0.28125	0.913428544998169\\
    0.3671875	0.913428544998169\\
    0.3671875	0.906713247299194\\
    0.28125	0.906713247299194\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.82376337051392	-0.746224999427795\\
    1.82376337051392	-0.745439171791077\\
    1.828125	-0.745439171791077\\
    1.828125	-0.746224999427795\\
    1.82376337051392	-0.746224999427795\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.481623381376266	0.511353492736816\\
    -0.481623381376266	0.53125\\
    -0.465127140283585	0.53125\\
    -0.465127140283585	0.511353492736816\\
    -0.481623381376266	0.511353492736816\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.3671875	0.906594038009644\\
    0.3671875	0.908400177955627\\
    0.382888734340668	0.908400177955627\\
    0.382888734340668	0.906594038009644\\
    0.3671875	0.906594038009644\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.22618389129639	-1.04437661170959\\
    1.22618389129639	-1.0441460609436\\
    1.2265625	-1.0441460609436\\
    1.2265625	-1.04437661170959\\
    1.22618389129639	-1.04437661170959\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.828125	-0.746224999427795\\
    1.828125	-0.735338687896729\\
    1.9140625	-0.735338687896729\\
    1.9140625	-0.746224999427795\\
    1.828125	-0.746224999427795\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.22702479362488	-1.04437661170959\\
    1.22702479362488	-1.00325179100037\\
    1.2852885723114	-1.00325179100037\\
    1.2852885723114	-1.04437661170959\\
    1.22702479362488	-1.04437661170959\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.9140625	-0.736369013786316\\
    1.9140625	-0.730288863182068\\
    2	-0.730288863182068\\
    2	-0.736369013786316\\
    1.9140625	-0.736369013786316\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.642104387283325	0.244682818651199\\
    -0.642104387283325	0.25\\
    -0.640270948410034	0.25\\
    -0.640270948410034	0.244682818651199\\
    -0.642104387283325	0.244682818651199\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.101642601191998	0.831693053245544\\
    -0.101642601191998	0.849984645843506\\
    -0.0625000074505806	0.849984645843506\\
    -0.0625000074505806	0.831693053245544\\
    -0.101642601191998	0.831693053245544\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.23773849010468	0.897670447826385\\
    1.23773849010468	0.913804829120636\\
    1.29313051700592	0.913804829120636\\
    1.29313051700592	0.897670447826385\\
    1.23773849010468	0.897670447826385\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0625	-0.744698882102966\\
    -0.0625	-0.741762161254883\\
    -0.0582727193832397	-0.741762161254883\\
    -0.0582727193832397	-0.744698882102966\\
    -0.0625	-0.744698882102966\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.410634219646454	-0.492769420146942\\
    -0.410634219646454	-0.453125\\
    -0.370003342628479	-0.453125\\
    -0.370003342628479	-0.492769420146942\\
    -0.410634219646454	-0.492769420146942\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.208224207162857	-0.919976890087128\\
    0.208224207162857	-0.918303072452545\\
    0.210877150297165	-0.918303072452545\\
    0.210877150297165	-0.919976890087128\\
    0.208224207162857	-0.919976890087128\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.32223853468895	-0.557235896587372\\
    -0.32223853468895	-0.53665155172348\\
    -0.298913210630417	-0.53665155172348\\
    -0.298913210630417	-0.557235896587372\\
    -0.32223853468895	-0.557235896587372\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.415392756462097	-0.453124970197678\\
    -0.415392756462097	-0.447580844163895\\
    -0.4100221991539	-0.447580844163895\\
    -0.4100221991539	-0.453124970197678\\
    -0.415392756462097	-0.453124970197678\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.210877180099487	-0.960421860218048\\
    0.210877180099487	-0.918992459774017\\
    0.279897630214691	-0.918992459774017\\
    0.279897630214691	-0.960421860218048\\
    0.210877180099487	-0.960421860218048\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.39388728141785	-0.923156917095184\\
    1.39388728141785	-0.899516642093658\\
    1.42896103858948	-0.899516642093658\\
    1.42896103858948	-0.923156917095184\\
    1.39388728141785	-0.923156917095184\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.298913210630417	-0.573303043842316\\
    -0.298913210630417	-0.556871354579926\\
    -0.27984693646431	-0.556871354579926\\
    -0.27984693646431	-0.573303043842316\\
    -0.298913210630417	-0.573303043842316\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.279897660017014	-0.961606085300446\\
    0.279897660017014	-0.958667814731598\\
    0.285463362932205	-0.958667814731598\\
    0.285463362932205	-0.961606085300446\\
    0.279897660017014	-0.961606085300446\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.42896115779877	-0.900010406970978\\
    1.42896115779877	-0.89907842874527\\
    1.43037021160126	-0.89907842874527\\
    1.43037021160126	-0.900010406970978\\
    1.42896115779877	-0.900010406970978\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.44494307041168	0.972046375274658\\
    1.44494307041168	0.972228407859802\\
    1.44537770748138	0.972228407859802\\
    1.44537770748138	0.972046375274658\\
    1.44494307041168	0.972046375274658\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.44537770748138	0.972046375274658\\
    1.44537770748138	0.986023187637329\\
    1.47790324687958	0.986023187637329\\
    1.47790324687958	0.972046375274658\\
    1.44537770748138	0.972046375274658\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.466536670923233	0.53125\\
    -0.466536670923233	0.572778105735779\\
    -0.430129081010818	0.572778105735779\\
    -0.430129081010818	0.53125\\
    -0.466536670923233	0.53125\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.430129051208496	0.57080078125\\
    -0.430129051208496	0.578125\\
    -0.423403024673462	0.578125\\
    -0.423403024673462	0.57080078125\\
    -0.430129051208496	0.57080078125\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.28178954124451	-1.00325179100037\\
    1.28178954124451	-0.981819629669189\\
    1.3125	-0.981819629669189\\
    1.3125	-1.00325179100037\\
    1.28178954124451	-1.00325179100037\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.28928828239441	0.913804829120636\\
    1.28928828239441	0.921153485774994\\
    1.3125	0.921153485774994\\
    1.3125	0.913804829120636\\
    1.28928828239441	0.913804829120636\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.137178152799606	-0.878066658973694\\
    0.137178152799606	-0.875\\
    0.141856700181961	-0.875\\
    0.141856700181961	-0.878066658973694\\
    0.137178152799606	-0.878066658973694\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.362221896648407	-0.522093772888184\\
    -0.362221896648407	-0.5\\
    -0.338315427303314	-0.5\\
    -0.338315427303314	-0.522093772888184\\
    -0.362221896648407	-0.522093772888184\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.370003372430801	-0.5\\
    -0.370003372430801	-0.492154359817505\\
    -0.361791163682938	-0.492154359817505\\
    -0.361791163682938	-0.5\\
    -0.370003372430801	-0.5\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.1418566852808	-0.9183030128479\\
    0.1418566852808	-0.87715756893158\\
    0.209737673401833	-0.87715756893158\\
    0.209737673401833	-0.9183030128479\\
    0.1418566852808	-0.9183030128479\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.338315397500992	-0.536651492118835\\
    -0.338315397500992	-0.521773815155029\\
    -0.321874171495438	-0.521773815155029\\
    -0.321874171495438	-0.536651492118835\\
    -0.338315397500992	-0.536651492118835\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.42951595783234	-0.899078488349915\\
    1.42951595783234	-0.875013709068298\\
    1.4677814245224	-0.875013709068298\\
    1.4677814245224	-0.899078488349915\\
    1.42951595783234	-0.899078488349915\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.4677814245224	-0.875599384307861\\
    1.4677814245224	-0.875\\
    1.46877181529999	-0.875\\
    1.46877181529999	-0.875599384307861\\
    1.4677814245224	-0.875599384307861\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.47737371921539	0.986023187637329\\
    1.47737371921539	0.986555099487305\\
    1.47859704494476	0.986555099487305\\
    1.47859704494476	0.986023187637329\\
    1.47737371921539	0.986023187637329\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.47859716415405	0.986333131790161\\
    1.47859716415405	1\\
    1.50925397872925	1\\
    1.50925397872925	0.986333131790161\\
    1.47859716415405	0.986333131790161\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.425281941890717	0.578125\\
    -0.425281941890717	0.625\\
    -0.378805994987488	0.625\\
    -0.378805994987488	0.578125\\
    -0.425281941890717	0.578125\\
  }--cycle;

\addplot[zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.37863478064537	0.624244689941406\\
    -0.37863478064537	0.625\\
    -0.377867370843887	0.625\\
    -0.377867370843887	0.624244689941406\\
    -0.37863478064537	0.624244689941406\\
  }--cycle;

\addplot[flow arrow]
table[row sep=crcr] {%
    x	y	u	v\\
    -3.2	-1.7	1.5	-4.322666666666668\\
    -3.2	-1.4	1.8	-4.922666666666668\\
    -3.2	-1.1	2.1	-5.522666666666668\\
    -3.2	-0.8	2.4	-6.122666666666668\\
    -3.2	-0.5	2.7	-6.722666666666668\\
    -3.2	-0.2	3.0	-7.322666666666668\\
    -3.2	0.1	3.3	-7.922666666666667\\
    -3.2	0.4	3.6	-8.522666666666668\\
    -3.2	0.7	3.9	-9.122666666666667\\
    -2.5875	-1.7	0.8875	0.212927734374998\\
    -2.5875	-1.4	1.1875	-0.387072265625002\\
    -2.5875	-1.1	1.4875	-0.987072265625001\\
    -2.5875	-0.8	1.7875	-1.587072265625002\\
    -2.5875	-0.5	2.0875	-2.187072265625002\\
    -2.5875	-0.2	2.3875	-2.787072265625001\\
    -2.5875	0.1	2.6875	-3.387072265625001\\
    -2.5875	0.4	2.9875	-3.987072265625002\\
    -2.5875	0.7	3.2875	-4.587072265625002\\
    -1.975	-1.7	0.275	2.807088541666666\\
    -1.975	-1.4	0.575	2.207088541666666\\
    -1.975	-1.1	0.875	1.607088541666667\\
    -1.975	-0.8	1.175	1.007088541666667\\
    -1.975	-0.5	1.475	0.407088541666667\\
    -1.975	-0.2	1.775	-0.192911458333334\\
    -1.975	0.1	2.075	-0.792911458333333\\
    -1.975	0.4	2.375	-1.392911458333334\\
    -1.975	0.7	2.675	-1.992911458333333\\
    -1.3625	-1.7	-0.3375	3.919382161458334\\
    -1.3625	-1.4	-0.0375	3.319382161458333\\
    -1.3625	-1.1	0.2625	2.719382161458333\\
    -1.3625	-0.8	0.5625	2.119382161458334\\
    -1.3625	-0.5	0.8625	1.519382161458333\\
    -1.3625	-0.2	1.1625	0.919382161458333\\
    -1.3625	0.1	1.4625	0.319382161458334\\
    -1.3625	0.4	1.7625	-0.280617838541667\\
    -1.3625	0.7	2.0625	-0.880617838541667\\
    -0.75	-1.7	-0.95	4.009375000000000\\
    -0.75	-1.4	-0.65	3.409375000000000\\
    -0.75	-1.1	-0.35	2.809375000000000\\
    -0.75	-0.8	-0.05	2.209375000000000\\
    -0.75	-0.5	0.25	1.609375000000000\\
    -0.75	-0.2	0.55	1.009375000000000\\
    -0.75	0.1	0.85	0.409375000000000\\
    -0.75	0.4	1.15	-0.190625000000000\\
    -0.75	0.7	1.45	-0.790625000000000\\
    -0.1375	-1.7	-1.5625	3.536633463541667\\
    -0.1375	-1.4	-1.2625	2.936633463541667\\
    -0.1375	-1.1	-0.9625	2.336633463541667\\
    -0.1375	-0.8	-0.6625	1.736633463541667\\
    -0.1375	-0.5	-0.3625	1.136633463541667\\
    -0.1375	-0.2	-0.0625	0.536633463541667\\
    -0.1375	0.1	0.2375	-0.063366536458333\\
    -0.1375	0.4	0.5375	-0.663366536458333\\
    -0.1375	0.7	0.8375	-1.263366536458333\\
    0.475	-1.7	-2.175	2.960723958333333\\
    0.475	-1.4	-1.875	2.360723958333333\\
    0.475	-1.1	-1.575	1.760723958333333\\
    0.475	-0.8	-1.275	1.160723958333333\\
    0.475	-0.5	-0.975	0.560723958333333\\
    0.475	-0.2	-0.675	-0.039276041666667\\
    0.475	0.1	-0.375	-0.639276041666667\\
    0.475	0.4	-0.075	-1.239276041666667\\
    0.475	0.7	0.225	-1.839276041666667\\
    1.0875	-1.7	-2.7875	2.741212890625000\\
    1.0875	-1.4	-2.4875	2.141212890625000\\
    1.0875	-1.1	-2.1875	1.541212890625000\\
    1.0875	-0.8	-1.8875	0.941212890625000\\
    1.0875	-0.5	-1.5875	0.341212890625000\\
    1.0875	-0.2	-1.2875	-0.258787109375000\\
    1.0875	0.1	-0.9875	-0.858787109375000\\
    1.0875	0.4	-0.6875	-1.458787109375000\\
    1.0875	0.7	-0.3875	-2.058787109375000\\
    1.7	-1.7	-3.4	3.337666666666666\\
    1.7	-1.4	-3.1	2.737666666666666\\
    1.7	-1.1	-2.8	2.137666666666667\\
    1.7	-0.8	-2.5	1.537666666666667\\
    1.7	-0.5	-2.2	0.937666666666666\\
    1.7	-0.2	-1.9	0.337666666666666\\
    1.7	0.1	-1.6	-0.262333333333333\\
    1.7	0.4	-1.3	-0.862333333333334\\
    1.7	0.7	-1.0	-1.462333333333333\\
  };

==> figures/experiments-groupplot-evolution/groupplot-legend.tikz <==
\addlegendimage{initial set}
\addlegendentry{Initial Set}
\addlegendimage{unsafe set}
\addlegendentry{Unsafe Set}
\addlegendimage{zerolevel set}
\addlegendentry{Zero-Level Set \thirdprop{} fulfilled}
\addlegendimage{zerolevel set not fulfilled}
\addlegendentry{Zero-Level Set \thirdprop{} not fulfilled}
\addlegendimage{flow arrow legend}
\addlegendentry{Dynamic}


==> figures/experiments-groupplot-evolution/groupplot.tikz <==
%
\begin{tikzpicture}
  \pgfplotsset{
  every tick label/.append style={font=\footnotesize},
  unsafe set/.style={area legend, thick, draw=CORAcolorUnsafe!85!black, fill=CORAcolorUnsafe!20!white},
  initial set/.style={area legend, thick, draw=CORAcolorReachSet!85!black, fill=CORAcolorReachSet!20!white},
  % initial set/.style={area legend, thick, draw=CORAcolorInitialSet!85!black, fill=CORAcolorInitialSet!20!white},
  zerolevel set/.style={area legend, thick, draw=CORAcolorPurple!85!black, fill=CORAcolorPurple!20!white},
  zerolevel set not fulfilled/.style={area legend, thick, draw=CORAcolorYellow!85!black, fill=CORAcolorYellow!20!white},
  flow arrow/.style={-{Stealth[length=0.75mm, width=0.75mm]}, color=black, point meta={sqrt((\thisrow{u})^2+(\thisrow{v})^2)},quiver={u=\thisrow{u}*0.1, v=\thisrow{v}*0.1,every arrow/.append style={-{Stealth[scale=\pgfplotspointmetatransformed/3000+0.25]}}}},
  flow arrow legend/.style={-{Stealth[length=0.75mm, width=0.75mm]}, color=black, quiver={u=\thisrow{u}*0.1, v=\thisrow{v}*0.1,every arrow/.append style={-{Stealth[length=0.75mm, width=0.75mm]}}}},
  surface plot/.style={surf, shader=flat, fill opacity=0.2, colormap name=whitegray, mesh/rows=10, draw opacity=0,forget plot},
  colormap={mymap}{
      rgb(0pt)=(0.2422,0.1504,0.6603)
      rgb(32pt)=(0.2803,0.3367,0.967)
      rgb(64pt)=(0.2006,0.4803,0.9906)
      rgb(96pt)=(0.1288,0.6408,0.891)
      rgb(128pt)=(0.0770,0.7468,0.7224)
      rgb(160pt)=(0.3671,0.8021,0.4563)
      rgb(192pt)=(0.7945,0.7554,0.1570)
      rgb(224pt)=(0.9923,0.8034,0.1939)
      rgb(255pt)=(0.9769,0.9839,0.0805)
    },
  colormap={whitegray}{
      rgb(0pt)=(1.0,1.0,1.0)
      rgb(64pt)=(0.9,0.9,0.9)
      rgb(128pt)=(0.7,0.7,0.7)
      rgb(192pt)=(0.5,0.5,0.5)
      rgb(255pt)=(0.2,0.2,0.2)
    }
  }
  \def\rows{1}
  \def\cols{4}
  \def\horzsep{7.5mm}
  \def\basepath{experiments-groupplot/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*\textwidth -\horzsep,
      height=1/\cols*\textwidth -\horzsep,
      legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
    ]
    \nextgroupplot[xmin=-3.5,xmax=2,ymin=-2,ymax=1,ylabel={$x_{(2)}$},xlabel={$x_{(1)}$},title={(a) Before Training},point meta min=-0.246043294668198,point meta max=0.129107162356377]
    \input{\basepath evolution1.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=-3.5,xmax=2,ymin=-2,ymax=1,xlabel={$x_{(1)}$},title={(b) \firstprop{} And (\secondprop) Satisfied},point meta min=-0.953044414520264,point meta max=1.04779851436615]
    \input{\basepath evolution2.tikz}
    \nextgroupplot[xmin=-3.5,xmax=2,ymin=-2,ymax=1,xlabel={$x_{(1)}$},title={(c) \thirdprop{} Not Satisfied},point meta min=-0.373533010482788,point meta max=1.35003781318665]
    \input{\basepath evolution3.tikz}
    \nextgroupplot[xmin=-3.5,xmax=2,ymin=-2,ymax=1,xlabel={$x_{(1)}$},title={(d) Model Verifed},point meta min=-0.417060792446136,point meta max=1.27043199539185]
    \input{\basepath evolution4.tikz}
    \input{\basepath groupplot-legend.tikz}
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node at([yshift=-4ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%


==> figures/experiments-groupplot/darboux.tikz <==
\addplot[surface plot]
table[row sep=crcr, point meta=\thisrow{c}] {%
    %
    x	y	c\\
    -2	-2	0.650466442108154\\
    -2	-1.55555558204651	0.61862188577652\\
    -2	-1.11111116409302	0.57947313785553\\
    -2	-0.666666686534882	0.531168401241302\\
    -2	-0.222222223877907	0.471604228019714\\
    -2	0.222222223877907	0.398648142814636\\
    -2	0.666666686534882	0.310578882694244\\
    -2	1.11111116409302	0.206742346286774\\
    -2	1.55555558204651	0.0882526040077209\\
    -2	2	-0.0416328012943268\\
    -1.55555558204651	-2	0.637034296989441\\
    -1.55555558204651	-1.55555558204651	0.600048303604126\\
    -1.55555558204651	-1.11111116409302	0.554095327854156\\
    -1.55555558204651	-0.666666686534882	0.497084677219391\\
    -1.55555558204651	-0.222222223877907	0.426916062831879\\
    -1.55555558204651	0.222222223877907	0.341931045055389\\
    -1.55555558204651	0.666666686534882	0.241566330194473\\
    -1.55555558204651	1.11111116409302	0.127017468214035\\
    -1.55555558204651	1.55555558204651	0.00152969360351562\\
    -1.55555558204651	2	-0.130037292838097\\
    -1.11111116409302	-2	0.618589699268341\\
    -1.11111116409302	-1.55555558204651	0.574760735034943\\
    -1.11111116409302	-1.11111116409302	0.520035207271576\\
    -1.11111116409302	-0.666666686534882	0.452326357364655\\
    -1.11111116409302	-0.222222223877907	0.37001770734787\\
    -1.11111116409302	0.222222223877907	0.272628396749496\\
    -1.11111116409302	0.666666686534882	0.161468476057053\\
    -1.11111116409302	1.11111116409302	0.039885938167572\\
    -1.11111116409302	1.55555558204651	-0.0872538089752197\\
    -1.11111116409302	2	-0.214776247739792\\
    -0.666666686534882	-2	0.593412935733795\\
    -0.666666686534882	-1.55555558204651	0.540778458118439\\
    -0.666666686534882	-1.11111116409302	0.475308895111084\\
    -0.666666686534882	-0.666666686534882	0.395411610603333\\
    -0.666666686534882	-0.222222223877907	0.300662636756897\\
    -0.666666686534882	0.222222223877907	0.192465007305145\\
    -0.666666686534882	0.666666686534882	0.0742751657962799\\
    -0.666666686534882	1.11111116409302	-0.0489640235900879\\
    -0.666666686534882	1.55555558204651	-0.172095999121666\\
    -0.666666686534882	2	-0.291092395782471\\
    -0.222222223877907	-2	0.559513032436371\\
    -0.222222223877907	-1.55555558204651	0.496117055416107\\
    -0.222222223877907	-1.11111116409302	0.418452024459839\\
    -0.222222223877907	-0.666666686534882	0.326133847236633\\
    -0.222222223877907	-0.222222223877907	0.22063159942627\\
    -0.222222223877907	0.222222223877907	0.105481922626495\\
    -0.222222223877907	0.666666686534882	-0.0143046379089355\\
    -0.222222223877907	1.11111116409302	-0.133548080921173\\
    -0.222222223877907	1.55555558204651	-0.248272195458412\\
    -0.222222223877907	2	-0.356427431106567\\
    0.222222223877907	-2	0.514909148216248\\
    0.222222223877907	-1.55555558204651	0.439334988594055\\
    0.222222223877907	-1.11111116409302	0.349304139614105\\
    0.222222223877907	-0.666666686534882	0.246335446834564\\
    0.222222223877907	-0.222222223877907	0.134019196033478\\
    0.222222223877907	0.222222223877907	0.0174033790826797\\
    0.222222223877907	0.666666686534882	-0.0983244031667709\\
    0.222222223877907	1.11111116409302	-0.209215551614761\\
    0.222222223877907	1.55555558204651	-0.313292682170868\\
    0.222222223877907	2	-0.410413950681686\\
    0.666666686534882	-2	0.458186328411102\\
    0.666666686534882	-1.55555558204651	0.370322525501251\\
    0.666666686534882	-1.11111116409302	0.269774347543716\\
    0.666666686534882	-0.666666686534882	0.160169571638107\\
    0.666666686534882	-0.222222223877907	0.0465683937072754\\
    0.666666686534882	0.222222223877907	-0.0658621340990067\\
    0.666666686534882	0.666666686534882	-0.17321614921093\\
    0.666666686534882	1.11111116409302	-0.27357080578804\\
    0.666666686534882	1.55555558204651	-0.36685985326767\\
    0.666666686534882	2	-0.454197585582733\\
    1.11111116409302	-2	0.389288723468781\\
    1.11111116409302	-1.55555558204651	0.291059136390686\\
    1.11111116409302	-1.11111116409302	0.184077829122543\\
    1.11111116409302	-0.666666686534882	0.0734015107154846\\
    1.11111116409302	-0.222222223877907	-0.0358462929725647\\
    1.11111116409302	0.222222223877907	-0.139825776219368\\
    1.11111116409302	0.666666686534882	-0.236678883433342\\
    1.11111116409302	1.11111116409302	-0.326397925615311\\
    1.11111116409302	1.55555558204651	-0.410171449184418\\
    1.11111116409302	2	-0.489626467227936\\
    1.55555558204651	-2	0.310268223285675\\
    1.55555558204651	-1.55555558204651	0.205823957920074\\
    1.55555558204651	-1.11111116409302	0.0980043113231659\\
    1.55555558204651	-0.666666686534882	-0.00812505185604095\\
    1.55555558204651	-0.222222223877907	-0.108810096979141\\
    1.55555558204651	0.222222223877907	-0.202275052666664\\
    1.55555558204651	0.666666686534882	-0.288574039936066\\
    1.55555558204651	1.11111116409302	-0.368950307369232\\
    1.55555558204651	1.55555558204651	-0.445109158754349\\
    1.55555558204651	2	-0.518645644187927\\
    2	-2	0.225468695163727\\
    2	-1.55555558204651	0.120431452989578\\
    2	-1.11111116409302	0.017367884516716\\
    2	-0.666666686534882	-0.0800663679838181\\
    2	-0.222222223877907	-0.170193612575531\\
    2	0.222222223877907	-0.253141820430756\\
    2	0.666666686534882	-0.330204457044601\\
    2	1.11111116409302	-0.403140902519226\\
    2	1.55555558204651	-0.47363817691803\\
    2	2	-0.542969763278961\\
  };

\addplot [initial set]
table[row sep=crcr] {%
    x	y\\
    0	1\\
    0	2\\
    1	2\\
    1	1\\
    0	1\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    -2	-1.5\\
    % -3.5	-0.75\\
    % -4	-0.25\\
    % -4	0.25\\
    % -3.5	0.75\\
    -2	1.5\\
    -0.5	0.75\\
    0	0.25\\
    0	-0.25\\
    -0.5	-0.75\\
    -2	-1.5\\
  }--cycle;
\addlegendentry{$\Xu$}

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.54932153224945	1.55580973625183\\
    -1.54932153224945	1.55653119087219\\
    -1.54826986789703	1.55653119087219\\
    -1.54826986789703	1.55580973625183\\
    -1.54932153224945	1.55580973625183\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.54826998710632	1.55555558204651\\
    -1.54826998710632	1.55580997467041\\
    -1.54789924621582	1.55580997467041\\
    -1.54789924621582	1.55555558204651\\
    -1.54826998710632	1.55555558204651\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.301151871681213	0.229724615812302\\
    0.301151871681213	0.230292409658432\\
    0.301922142505646	0.230292409658432\\
    0.301922142505646	0.229724615812302\\
    0.301151871681213	0.229724615812302\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.46237230300903	-0.652865529060364\\
    1.46237230300903	-0.631770491600037\\
    1.490567445755	-0.631770491600037\\
    1.490567445755	-0.652865529060364\\
    1.46237230300903	-0.652865529060364\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.883549988269806	-0.217314168810844\\
    0.883549988269806	-0.200607046484947\\
    0.906030595302582	-0.200607046484947\\
    0.906030595302582	-0.217314168810844\\
    0.883549988269806	-0.217314168810844\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.301922142505646	0.222222238779068\\
    0.301922142505646	0.229735612869263\\
    0.312121272087097	0.229735612869263\\
    0.312121272087097	0.222222238779068\\
    0.301922142505646	0.222222238779068\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.336977660655975	0.687590718269348\\
    -0.336977660655975	0.697275876998901\\
    -0.323660910129547	0.697275876998901\\
    -0.323660910129547	0.687590718269348\\
    -0.336977660655975	0.687590718269348\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.935070633888245	1.12024366855621\\
    -0.935070633888245	1.12723100185394\\
    -0.925240278244019	1.12723100185394\\
    -0.925240278244019	1.12024366855621\\
    -0.935070633888245	1.12024366855621\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.95153474807739	-1.03409647941589\\
    1.95153474807739	-0.997756004333496\\
    2.00000023841858	-0.997756004333496\\
    2.00000023841858	-1.03409647941589\\
    1.95153474807739	-1.03409647941589\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.09666383266449	-0.369827151298523\\
    1.09666383266449	-0.359064877033234\\
    1.11111104488373	-0.359064877033234\\
    1.11111104488373	-0.369827151298523\\
    1.09666383266449	-0.369827151298523\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.490567445755	-0.666666626930237\\
    1.490567445755	-0.652700066566467\\
    1.50931406021118	-0.652700066566467\\
    1.50931406021118	-0.666666626930237\\
    1.490567445755	-0.666666626930237\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.632220327854156	-0.039754468947649\\
    0.632220327854156	-0.0142357498407364\\
    0.666666686534882	-0.0142357498407364\\
    0.666666686534882	-0.039754468947649\\
    0.632220327854156	-0.039754468947649\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.906030595302582	-0.222222223877907\\
    0.906030595302582	-0.217275723814964\\
    0.912701308727264	-0.217275723814964\\
    0.912701308727264	-0.222222223877907\\
    0.906030595302582	-0.222222223877907\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.228275656700134	0.613837003707886\\
    -0.228275656700134	0.618246793746948\\
    -0.222222208976746	0.618246793746948\\
    -0.222222208976746	0.613837003707886\\
    -0.228275656700134	0.613837003707886\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.174978971481323	0.288373529911041\\
    0.174978971481323	0.323116600513458\\
    0.222222208976746	0.323116600513458\\
    0.222222208976746	0.288373529911041\\
    0.174978971481323	0.288373529911041\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.689596056938171	0.935462474822998\\
    -0.689596056938171	0.951928973197937\\
    -0.666666626930237	0.951928973197937\\
    -0.666666626930237	0.935462474822998\\
    -0.689596056938171	0.935462474822998\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.323660910129547	0.666666626930237\\
    -0.323660910129547	0.687674522399902\\
    -0.29473340511322	0.687674522399902\\
    -0.29473340511322	0.666666626930237\\
    -0.323660910129547	0.666666626930237\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.15286552906036	1.2517341375351\\
    -1.15286552906036	1.28111183643341\\
    -1.11111104488373	1.28111183643341\\
    -1.11111104488373	1.2517341375351\\
    -1.15286552906036	1.2517341375351\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.925240397453308	1.11111104488373\\
    -0.925240397453308	1.12025678157806\\
    -0.912370562553406	1.12025678157806\\
    -0.912370562553406	1.11111104488373\\
    -0.925240397453308	1.11111104488373\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.59803414344788	1.56076395511627\\
    -1.59803414344788	1.58985245227814\\
    -1.55555558204651	1.58985245227814\\
    -1.55555558204651	1.56076395511627\\
    -1.59803414344788	1.56076395511627\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.5507435798645	1.556809425354\\
    -1.5507435798645	1.55750679969788\\
    -1.54972696304321	1.55750679969788\\
    -1.54972696304321	1.556809425354\\
    -1.5507435798645	1.556809425354\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.5497270822525	1.55653119087219\\
    -1.5497270822525	1.55680966377258\\
    -1.54932129383087	1.55680966377258\\
    -1.54932129383087	1.55653119087219\\
    -1.5497270822525	1.55653119087219\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.29019495844841	0.238110899925232\\
    0.29019495844841	0.238362580537796\\
    0.290536433458328	0.238362580537796\\
    0.290536433458328	0.238110899925232\\
    0.29019495844841	0.238110899925232\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.89828503131866	-0.960244119167328\\
    1.89828503131866	-0.958023488521576\\
    1.90123474597931	-0.958023488521576\\
    1.90123474597931	-0.960244119167328\\
    1.89828503131866	-0.960244119167328\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.41563498973846	-0.617442429065704\\
    1.41563498973846	-0.596874296665192\\
    1.44313538074493	-0.596874296665192\\
    1.44313538074493	-0.617442429065704\\
    1.41563498973846	-0.617442429065704\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.854440450668335	-0.195091784000397\\
    0.854440450668335	-0.178991854190826\\
    0.876110076904297	-0.178991854190826\\
    0.876110076904297	-0.195091784000397\\
    0.854440450668335	-0.195091784000397\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.290536463260651	0.230292409658432\\
    0.290536463260651	0.238122135400772\\
    0.301166772842407	0.238122135400772\\
    0.301166772842407	0.230292409658432\\
    0.290536463260651	0.230292409658432\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.379155933856964	0.718718647956848\\
    -0.379155933856964	0.727885127067566\\
    -0.366536617279053	0.727885127067566\\
    -0.366536617279053	0.718718647956848\\
    -0.379155933856964	0.718718647956848\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.957775712013245	1.13674664497375\\
    -0.957775712013245	1.14335107803345\\
    -0.948474168777466	1.14335107803345\\
    -0.948474168777466	1.13674664497375\\
    -0.957775712013245	1.13674664497375\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.90123474597931	-0.997071027755737\\
    1.90123474597931	-0.959810137748718\\
    1.9506174325943	-0.959810137748718\\
    1.9506174325943	-0.997071027755737\\
    1.90123474597931	-0.997071027755737\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.07368183135986	-0.353048384189606\\
    1.07368183135986	-0.341959536075592\\
    1.08857154846191	-0.341959536075592\\
    1.08857154846191	-0.353048384189606\\
    1.07368183135986	-0.353048384189606\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.44313549995422	-0.631770431995392\\
    1.44313549995422	-0.617274820804596\\
    1.46259760856628	-0.617274820804596\\
    1.46259760856628	-0.631770431995392\\
    1.44313549995422	-0.631770431995392\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.592287123203278	-0.0103777097538114\\
    0.592287123203278	0.0153214978054166\\
    0.626996576786041	0.0153214978054166\\
    0.626996576786041	-0.0103777097538114\\
    0.592287123203278	-0.0103777097538114\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.876110136508942	-0.200607031583786\\
    0.876110136508942	-0.195051103830338\\
    0.88360458612442	-0.195051103830338\\
    0.88360458612442	-0.200607031583786\\
    0.876110136508942	-0.200607031583786\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.236586481332779	0.619814991950989\\
    -0.236586481332779	0.624299287796021\\
    -0.230429381132126	0.624299287796021\\
    -0.230429381132126	0.619814991950989\\
    -0.236586481332779	0.619814991950989\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.123891592025757	0.324685424566269\\
    0.123891592025757	0.360643953084946\\
    0.172839522361755	0.360643953084946\\
    0.172839522361755	0.324685424566269\\
    0.123891592025757	0.324685424566269\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.717335402965546	0.955336034297943\\
    -0.717335402965546	0.971826732158661\\
    -0.69434779882431	0.971826732158661\\
    -0.69434779882431	0.955336034297943\\
    -0.717335402965546	0.955336034297943\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.366536617279053	0.697275876998901\\
    -0.366536617279053	0.718800902366638\\
    -0.336862504482269	0.718800902366638\\
    -0.336862504482269	0.697275876998901\\
    -0.366536617279053	0.697275876998901\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.20175004005432	1.28639531135559\\
    -1.20175004005432	1.31541728973389\\
    -1.16039228439331	1.31541728973389\\
    -1.16039228439331	1.28639531135559\\
    -1.20175004005432	1.28639531135559\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.948474168777466	1.12723112106323\\
    -0.948474168777466	1.13675928115845\\
    -0.935052514076233	1.13675928115845\\
    -0.935052514076233	1.12723112106323\\
    -0.948474168777466	1.12723112106323\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.64787364006042	1.5945680141449\\
    -1.64787364006042	1.62386846542358\\
    -1.6049382686615	1.62386846542358\\
    -1.6049382686615	1.5945680141449\\
    -1.64787364006042	1.5945680141449\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.95061755180359	-0.997756063938141\\
    1.95061755180359	-0.997008621692657\\
    1.95162010192871	-0.997008621692657\\
    1.95162010192871	-0.997756063938141\\
    1.95061755180359	-0.997756063938141\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.0885716676712	-0.359064877033234\\
    1.0885716676712	-0.353017032146454\\
    1.09670698642731	-0.353017032146454\\
    1.09670698642731	-0.359064877033234\\
    1.0885716676712	-0.359064877033234\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.626996576786041	-0.0142357461154461\\
    0.626996576786041	-0.0103279761970043\\
    0.63228851556778	-0.0103279761970043\\
    0.63228851556778	-0.0142357461154461\\
    0.626996576786041	-0.0142357461154461\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.230429381132126	0.618246793746948\\
    -0.230429381132126	0.619817018508911\\
    -0.228272706270218	0.619817018508911\\
    -0.228272706270218	0.618246793746948\\
    -0.230429381132126	0.618246793746948\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.172839492559433	0.323116630315781\\
    0.172839492559433	0.32473948597908\\
    0.175054430961609	0.32473948597908\\
    0.175054430961609	0.323116630315781\\
    0.172839492559433	0.323116630315781\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.694347739219666	0.951929032802582\\
    -0.694347739219666	0.955353438854218\\
    -0.689571619033813	0.955353438854218\\
    -0.689571619033813	0.951929032802582\\
    -0.694347739219666	0.951929032802582\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.16039216518402	1.28111171722412\\
    -1.16039216518402	1.28643941879272\\
    -1.15280044078827	1.28643941879272\\
    -1.15280044078827	1.28111171722412\\
    -1.16039216518402	1.28111171722412\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.6049382686615	1.58985233306885\\
    -1.6049382686615	1.59464144706726\\
    -1.59792900085449	1.59464144706726\\
    -1.59792900085449	1.58985233306885\\
    -1.6049382686615	1.58985233306885\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.55216610431671	1.55780899524689\\
    -1.55216610431671	1.55848252773285\\
    -1.55118405818939	1.55848252773285\\
    -1.55118405818939	1.55780899524689\\
    -1.55216610431671	1.55780899524689\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.55118417739868	1.55750691890717\\
    -1.55118417739868	1.55780899524689\\
    -1.55074381828308	1.55780899524689\\
    -1.55074381828308	1.55750691890717\\
    -1.55118417739868	1.55750691890717\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.84528779983521	-0.923229098320007\\
    1.84528779983521	-0.918290972709656\\
    1.85185194015503	-0.918290972709656\\
    1.85185194015503	-0.923229098320007\\
    1.84528779983521	-0.923229098320007\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.3688793182373	-0.582033336162567\\
    1.3688793182373	-0.561978161334991\\
    1.39570331573486	-0.561978161334991\\
    1.39570331573486	-0.582033336162567\\
    1.3688793182373	-0.582033336162567\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.825321137905121	-0.172876968979836\\
    0.825321137905121	-0.157376661896706\\
    0.846189558506012	-0.157376661896706\\
    0.846189558506012	-0.172876968979836\\
    0.825321137905121	-0.172876968979836\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0726655200123787	0.397135257720947\\
    0.0726655200123787	0.398171305656433\\
    0.0740740820765495	0.398171305656433\\
    0.0740740820765495	0.397135257720947\\
    0.0726655200123787	0.397135257720947\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.279242306947708	0.238362580537796\\
    0.279242306947708	0.24643275141716\\
    0.290210455656052	0.24643275141716\\
    0.290210455656052	0.238362580537796\\
    0.279242306947708	0.238362580537796\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.421387106180191	0.749807238578796\\
    -0.421387106180191	0.75849437713623\\
    -0.409412354230881	0.75849437713623\\
    -0.409412354230881	0.749807238578796\\
    -0.421387106180191	0.749807238578796\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.980504930019379	1.15323162078857\\
    -0.980504930019379	1.15947103500366\\
    -0.971707999706268	1.15947103500366\\
    -0.971707999706268	1.15323162078857\\
    -0.980504930019379	1.15323162078857\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.85185205936432	-0.958023548126221\\
    1.85185205936432	-0.922827482223511\\
    1.89885890483856	-0.922827482223511\\
    1.89885890483856	-0.958023548126221\\
    1.85185205936432	-0.958023548126221\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.05069434642792	-0.336273580789566\\
    1.05069434642792	-0.324854224920273\\
    1.0660320520401	-0.324854224920273\\
    1.0660320520401	-0.336273580789566\\
    1.05069434642792	-0.336273580789566\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.39570343494415	-0.596874296665192\\
    1.39570343494415	-0.581863820552826\\
    1.41586267948151	-0.581863820552826\\
    1.41586267948151	-0.596874296665192\\
    1.39570343494415	-0.596874296665192\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.552331924438477	0.0189834088087082\\
    0.552331924438477	0.0448787435889244\\
    0.587326526641846	0.0448787435889244\\
    0.587326526641846	0.0189834088087082\\
    0.552331924438477	0.0189834088087082\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.846189618110657	-0.178991839289665\\
    0.846189618110657	-0.172834292054176\\
    0.854497671127319	-0.172834292054176\\
    0.854497671127319	-0.178991839289665\\
    0.846189618110657	-0.178991839289665\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.244899168610573	0.625791609287262\\
    -0.244899168610573	0.630351722240448\\
    -0.238636538386345	0.630351722240448\\
    -0.238636538386345	0.625791609287262\\
    -0.244899168610573	0.625791609287262\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0740740597248077	0.36096316576004\\
    0.0740740597248077	0.397328972816467\\
    0.12345677614212	0.397328972816467\\
    0.12345677614212	0.36096316576004\\
    0.0740740597248077	0.36096316576004\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.745104432106018	0.975188732147217\\
    -0.745104432106018	0.991724491119385\\
    -0.722028970718384	0.991724491119385\\
    -0.722028970718384	0.975188732147217\\
    -0.745104432106018	0.975188732147217\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.409412324428558	0.727885127067566\\
    -0.409412324428558	0.749887824058533\\
    -0.37904292345047	0.749887824058533\\
    -0.37904292345047	0.727885127067566\\
    -0.409412324428558	0.727885127067566\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.25076723098755	1.32096469402313\\
    -1.25076723098755	1.34972274303436\\
    -1.2096734046936	1.34972274303436\\
    -1.2096734046936	1.32096469402313\\
    -1.25076723098755	1.32096469402313\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.971708059310913	1.14335107803345\\
    -0.971708059310913	1.15324401855469\\
    -0.957757949829102	1.15324401855469\\
    -0.957757949829102	1.14335107803345\\
    -0.971708059310913	1.14335107803345\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.69788837432861	1.62825691699982\\
    -1.69788837432861	1.65788447856903\\
    -1.65432095527649	1.65788447856903\\
    -1.65432095527649	1.62825691699982\\
    -1.69788837432861	1.62825691699982\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.06603217124939	-0.341959565877914\\
    1.06603217124939	-0.336243540048599\\
    1.07372307777405	-0.336243540048599\\
    1.07372307777405	-0.341959565877914\\
    1.06603217124939	-0.341959565877914\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.587326407432556	0.0153215005993843\\
    0.587326407432556	0.0190318562090397\\
    0.592353701591492	0.0190318562090397\\
    0.592353701591492	0.0153215005993843\\
    0.587326407432556	0.0153215005993843\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.238636553287506	0.624299228191376\\
    -0.238636553287506	0.625793516635895\\
    -0.236583679914474	0.625793516635895\\
    -0.236583679914474	0.624299228191376\\
    -0.238636553287506	0.624299228191376\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.123456813395023	0.360643982887268\\
    0.123456813395023	0.36101108789444\\
    0.123958341777325	0.36101108789444\\
    0.123958341777325	0.360643982887268\\
    0.123456813395023	0.360643982887268\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.722028911113739	0.971826791763306\\
    -0.722028911113739	0.975205779075623\\
    -0.717311084270477	0.975205779075623\\
    -0.717311084270477	0.971826791763306\\
    -0.722028911113739	0.971826791763306\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.2096734046936	1.3154171705246\\
    -1.2096734046936	1.32100808620453\\
    -1.20168590545654	1.32100808620453\\
    -1.20168590545654	1.3154171705246\\
    -1.2096734046936	1.3154171705246\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.65432095527649	1.62386834621429\\
    -1.65432095527649	1.62833678722382\\
    -1.6477587223053	1.62833678722382\\
    -1.6477587223053	1.62386834621429\\
    -1.65432095527649	1.62386834621429\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.5491806268692	-0.701359033584595\\
    1.5491806268692	-0.696594715118408\\
    1.55555546283722	-0.696594715118408\\
    1.55555546283722	-0.701359033584595\\
    1.5491806268692	-0.701359033584595\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.55358862876892	1.5588082075119\\
    -1.55358862876892	1.55945813655853\\
    -1.55264115333557	1.55945813655853\\
    -1.55264115333557	1.5588082075119\\
    -1.55358862876892	1.5588082075119\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.55264127254486	1.55848252773285\\
    -1.55264127254486	1.55880844593048\\
    -1.55216610431671	1.55880844593048\\
    -1.55216610431671	1.55848252773285\\
    -1.55264127254486	1.55848252773285\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.79226613044739	-0.886228382587433\\
    1.79226613044739	-0.878558456897736\\
    1.80246925354004	-0.878558456897736\\
    1.80246925354004	-0.886228382587433\\
    1.79226613044739	-0.886228382587433\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.32210505008698	-0.546638131141663\\
    1.32210505008698	-0.527081966400146\\
    1.34827125072479	-0.527081966400146\\
    1.34827125072479	-0.546638131141663\\
    1.32210505008698	-0.546638131141663\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.79619163274765	-0.150669828057289\\
    0.79619163274765	-0.135761484503746\\
    0.816269099712372	-0.135761484503746\\
    0.816269099712372	-0.150669828057289\\
    0.79619163274765	-0.150669828057289\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0214862190186977	0.433344066143036\\
    0.0214862190186977	0.435698628425598\\
    0.0246913582086563	0.435698628425598\\
    0.0246913582086563	0.433344066143036\\
    0.0214862190186977	0.433344066143036\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.268281757831573	0.246500045061111\\
    0.268281757831573	0.254502922296524\\
    0.279150724411011	0.254502922296524\\
    0.279150724411011	0.246500045061111\\
    0.268281757831573	0.246500045061111\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.463672757148743	0.780855536460876\\
    -0.463672757148743	0.789103627204895\\
    -0.452288031578064	0.789103627204895\\
    -0.452288031578064	0.780855536460876\\
    -0.463672757148743	0.780855536460876\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.00325870513916	1.16969859600067\\
    -1.00325870513916	1.17559111118317\\
    -0.994941830635071	1.17559111118317\\
    -0.994941830635071	1.16969859600067\\
    -1.00325870513916	1.16969859600067\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.80246925354004	-0.918291032314301\\
    1.80246925354004	-0.885858237743378\\
    1.84581637382507	-0.885858237743378\\
    1.84581637382507	-0.918291032314301\\
    1.80246925354004	-0.918291032314301\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.02770149707794	-0.319502621889114\\
    1.02770149707794	-0.307748883962631\\
    1.04349267482758	-0.307748883962631\\
    1.04349267482758	-0.319502621889114\\
    1.02770149707794	-0.319502621889114\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.34827136993408	-0.561978101730347\\
    1.34827136993408	-0.546466946601868\\
    1.36910939216614	-0.546466946601868\\
    1.36910939216614	-0.561978101730347\\
    1.34827136993408	-0.561978101730347\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.512353837490082	0.0483283251523972\\
    0.512353837490082	0.0744359865784645\\
    0.54765647649765	0.0744359865784645\\
    0.54765647649765	0.0483283251523972\\
    0.512353837490082	0.0483283251523972\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.816269099712372	-0.157376661896706\\
    0.816269099712372	-0.150625064969063\\
    0.825381100177765	-0.150625064969063\\
    0.825381100177765	-0.157376661896706\\
    0.816269099712372	-0.157376661896706\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.253213912248611	0.631766855716705\\
    -0.253213912248611	0.63640421628952\\
    -0.246843725442886	0.63640421628952\\
    -0.246843725442886	0.631766855716705\\
    -0.253213912248611	0.631766855716705\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0246913731098175	0.398171305656433\\
    0.0246913731098175	0.433526754379272\\
    0.0729263946413994	0.433526754379272\\
    0.0729263946413994	0.398171305656433\\
    0.0246913731098175	0.398171305656433\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.279150754213333	0.24643275141716\\
    0.279150754213333	0.246502369642258\\
    0.279245406389236	0.246502369642258\\
    0.279245406389236	0.24643275141716\\
    0.279150754213333	0.24643275141716\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.772904276847839	0.995019912719727\\
    -0.772904276847839	1.01162219047546\\
    -0.749710083007812	1.01162219047546\\
    -0.749710083007812	0.995019912719727\\
    -0.772904276847839	0.995019912719727\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.452288061380386	0.75849437713623\\
    -0.452288061380386	0.78093409538269\\
    -0.421276420354843	0.78093409538269\\
    -0.421276420354843	0.75849437713623\\
    -0.452288061380386	0.75849437713623\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.29992246627808	1.35543894767761\\
    -1.29992246627808	1.38402819633484\\
    -1.2589545249939	1.38402819633484\\
    -1.2589545249939	1.35543894767761\\
    -1.29992246627808	1.35543894767761\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.994941890239716	1.15947115421295\\
    -0.994941890239716	1.16971075534821\\
    -0.980487525463104	1.16971075534821\\
    -0.980487525463104	1.15947115421295\\
    -0.994941890239716	1.15947115421295\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.74808323383331	1.66182887554169\\
    -1.74808323383331	1.69190061092377\\
    -1.70370376110077	1.69190061092377\\
    -1.70370376110077	1.66182887554169\\
    -1.74808323383331	1.66182887554169\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.54250240325928	-0.691713869571686\\
    1.54250240325928	-0.69160670042038\\
    1.54264569282532	-0.69160670042038\\
    1.54264569282532	-0.691713869571686\\
    1.54250240325928	-0.691713869571686\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.04349267482758	-0.324854224920273\\
    1.04349267482758	-0.319473892450333\\
    1.05073368549347	-0.319473892450333\\
    1.05073368549347	-0.324854224920273\\
    1.04349267482758	-0.324854224920273\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.547656416893005	0.0448787435889244\\
    0.547656416893005	0.04837516695261\\
    0.552396416664124	0.04837516695261\\
    0.552396416664124	0.0448787435889244\\
    0.547656416893005	0.0448787435889244\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.246843710541725	0.630351722240448\\
    -0.246843710541725	0.631768763065338\\
    -0.24489651620388	0.631768763065338\\
    -0.24489651620388	0.630351722240448\\
    -0.246843710541725	0.630351722240448\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.749710083007812	0.991724491119385\\
    -0.749710083007812	0.995036840438843\\
    -0.745080351829529	0.995036840438843\\
    -0.745080351829529	0.991724491119385\\
    -0.749710083007812	0.991724491119385\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.2589545249939	1.34972262382507\\
    -1.2589545249939	1.35548210144043\\
    -1.25070381164551	1.35548210144043\\
    -1.25070381164551	1.34972262382507\\
    -1.2589545249939	1.34972262382507\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.70370364189148	1.65788447856903\\
    -1.70370364189148	1.66191518306732\\
    -1.69776391983032	1.66191518306732\\
    -1.69776391983032	1.65788447856903\\
    -1.70370364189148	1.65788447856903\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.54264569282532	-0.696534991264343\\
    1.54264569282532	-0.691707134246826\\
    1.54910063743591	-0.691707134246826\\
    1.54910063743591	-0.696534991264343\\
    1.54264569282532	-0.696534991264343\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.54910051822662	-0.696594774723053\\
    1.54910051822662	-0.696533739566803\\
    1.54918229579926	-0.696533739566803\\
    1.54918229579926	-0.696594774723053\\
    1.54910051822662	-0.696594774723053\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.55501115322113	1.5598076581955\\
    -1.55501115322113	1.56043374538422\\
    -1.55409824848175	1.56043374538422\\
    -1.55409824848175	1.5598076581955\\
    -1.55501115322113	1.5598076581955\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.55409836769104	1.55945813655853\\
    -1.55409836769104	1.5598076581955\\
    -1.55358862876892	1.5598076581955\\
    -1.55358862876892	1.55945813655853\\
    -1.55409836769104	1.55945813655853\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.73922038078308	-0.849241495132446\\
    1.73922038078308	-0.838825941085815\\
    1.75308656692505	-0.838825941085815\\
    1.75308656692505	-0.849241495132446\\
    1.73922038078308	-0.849241495132446\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.27531147003174	-0.511257410049438\\
    1.27531147003174	-0.492185831069946\\
    1.30083918571472	-0.492185831069946\\
    1.30083918571472	-0.511257410049438\\
    1.27531147003174	-0.511257410049438\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.767051696777344	-0.128470659255981\\
    0.767051696777344	-0.114146292209625\\
    0.786348581314087	-0.114146292209625\\
    0.786348581314087	-0.128470659255981\\
    0.767051696777344	-0.128470659255981\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0297504477202892	0.469514101743698\\
    -0.0297504477202892	0.473225980997086\\
    -0.0246913582086563	0.473225980997086\\
    -0.0246913582086563	0.469514101743698\\
    -0.0297504477202892	0.469514101743698\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.257319062948227	0.254883021116257\\
    0.257319062948227	0.262573093175888\\
    0.267765015363693	0.262573093175888\\
    0.267765015363693	0.254883021116257\\
    0.257319062948227	0.254883021116257\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.506015479564667	0.811861872673035\\
    -0.506015479564667	0.81971287727356\\
    -0.49516373872757	0.81971287727356\\
    -0.49516373872757	0.811861872673035\\
    -0.506015479564667	0.811861872673035\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.02603721618652	1.18614733219147\\
    -1.02603721618652	1.19171106815338\\
    -1.01817560195923	1.19171106815338\\
    -1.01817560195923	1.18614733219147\\
    -1.02603721618652	1.18614733219147\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.75308656692505	-0.87855851650238\\
    1.75308656692505	-0.848902583122253\\
    1.79275107383728	-0.848902583122253\\
    1.79275107383728	-0.87855851650238\\
    1.75308656692505	-0.87855851650238\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.00470328330994	-0.302735418081284\\
    1.00470328330994	-0.29064354300499\\
    1.02095317840576	-0.29064354300499\\
    1.02095317840576	-0.302735418081284\\
    1.00470328330994	-0.302735418081284\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.30083930492401	-0.527081966400146\\
    1.30083930492401	-0.511084914207458\\
    1.32233726978302	-0.511084914207458\\
    1.32233726978302	-0.527081966400146\\
    1.30083930492401	-0.527081966400146\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.472352385520935	0.0776566490530968\\
    0.472352385520935	0.103993229568005\\
    0.50798636674881	0.103993229568005\\
    0.50798636674881	0.0776566490530968\\
    0.472352385520935	0.0776566490530968\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.786348640918732	-0.135761469602585\\
    0.786348640918732	-0.1284239590168\\
    0.796254217624664	-0.1284239590168\\
    0.796254217624664	-0.135761469602585\\
    0.786348640918732	-0.135761469602585\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.261530220508575	0.637740910053253\\
    -0.261530220508575	0.642456710338593\\
    -0.255050897598267	0.642456710338593\\
    -0.255050897598267	0.637740910053253\\
    -0.261530220508575	0.637740910053253\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0246913600713015	0.435698658227921\\
    -0.0246913600713015	0.469686299562454\\
    0.0217324588447809	0.469686299562454\\
    0.0217324588447809	0.435698658227921\\
    -0.0246913600713015	0.435698658227921\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.267765045166016	0.254502922296524\\
    0.267765045166016	0.254885882139206\\
    0.268285572528839	0.254885882139206\\
    0.268285572528839	0.254502922296524\\
    0.267765045166016	0.254502922296524\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.800735890865326	1.01482903957367\\
    -0.800735890865326	1.03152000904083\\
    -0.777391254901886	1.03152000904083\\
    -0.777391254901886	1.01482903957367\\
    -0.800735890865326	1.01482903957367\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.495163768529892	0.789103627204895\\
    -0.495163768529892	0.811938285827637\\
    -0.463564962148666	0.811938285827637\\
    -0.463564962148666	0.789103627204895\\
    -0.495163768529892	0.789103627204895\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.34922277927399	1.38981425762177\\
    -1.34922277927399	1.41833364963531\\
    -1.30823576450348	1.41833364963531\\
    -1.30823576450348	1.38981425762177\\
    -1.34922277927399	1.38981425762177\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.01817572116852	1.17559111118317\\
    -1.01817572116852	1.18615901470184\\
    -1.00324165821075	1.18615901470184\\
    -1.00324165821075	1.17559111118317\\
    -1.01817572116852	1.17559111118317\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.79846251010895	1.69528198242188\\
    -1.79846251010895	1.72591662406921\\
    -1.75308644771576	1.72591662406921\\
    -1.75308644771576	1.69528198242188\\
    -1.79846251010895	1.69528198242188\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.53582775592804	-0.686890125274658\\
    1.53582775592804	-0.686618685722351\\
    1.53619086742401	-0.686618685722351\\
    1.53619086742401	-0.686890125274658\\
    1.53582775592804	-0.686890125274658\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.02095329761505	-0.307748883962631\\
    1.02095329761505	-0.302708238363266\\
    1.02773916721344	-0.302708238363266\\
    1.02773916721344	-0.307748883962631\\
    1.02095329761505	-0.307748883962631\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.50798636674881	0.0744359865784645\\
    0.50798636674881	0.077702023088932\\
    0.512416541576385	0.077702023088932\\
    0.512416541576385	0.0744359865784645\\
    0.50798636674881	0.0744359865784645\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.255050867795944	0.63640421628952\\
    -0.255050867795944	0.637742817401886\\
    -0.253211051225662	0.637742817401886\\
    -0.253211051225662	0.63640421628952\\
    -0.255050867795944	0.63640421628952\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.777391195297241	1.01162230968475\\
    -0.777391195297241	1.01484572887421\\
    -0.772880911827087	1.01484572887421\\
    -0.772880911827087	1.01162230968475\\
    -0.777391195297241	1.01162230968475\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.30823564529419	1.38402807712555\\
    -1.30823564529419	1.38985884189606\\
    -1.29985952377319	1.38985884189606\\
    -1.29985952377319	1.38402807712555\\
    -1.30823564529419	1.38402807712555\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.75308644771576	1.69190049171448\\
    -1.75308644771576	1.6953752040863\\
    -1.74794805049896	1.6953752040863\\
    -1.74794805049896	1.69190049171448\\
    -1.75308644771576	1.69190049171448\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.53619074821472	-0.691606760025024\\
    1.53619074821472	-0.686883687973022\\
    1.5425112247467	-0.686883687973022\\
    1.5425112247467	-0.691606760025024\\
    1.53619074821472	-0.691606760025024\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.55555546283722	1.56043374538422\\
    -1.55555546283722	1.56080734729767\\
    -1.55501091480255	1.56080734729767\\
    -1.55501091480255	1.56043374538422\\
    -1.55555546283722	1.56043374538422\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.6861492395401	-0.812269389629364\\
    1.6861492395401	-0.799093425273895\\
    1.70370376110077	-0.799093425273895\\
    1.70370376110077	-0.812269389629364\\
    1.6861492395401	-0.812269389629364\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.22849881649017	-0.475891321897507\\
    1.22849881649017	-0.457289665937424\\
    1.25340712070465	-0.457289665937424\\
    1.25340712070465	-0.475891321897507\\
    1.22849881649017	-0.475891321897507\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.737901329994202	-0.106279492378235\\
    0.737901329994202	-0.0925310999155045\\
    0.756428122520447	-0.0925310999155045\\
    0.756428122520447	-0.106279492378235\\
    0.737901329994202	-0.106279492378235\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0810468345880508	0.505644023418427\\
    -0.0810468345880508	0.510753333568573\\
    -0.0740740746259689	0.510753333568573\\
    -0.0740740746259689	0.505644023418427\\
    -0.0810468345880508	0.505644023418427\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.246354520320892	0.263264507055283\\
    0.246354520320892	0.270643264055252\\
    0.256379306316376	0.270643264055252\\
    0.256379306316376	0.263264507055283\\
    0.246354520320892	0.263264507055283\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.548417329788208	0.842824697494507\\
    -0.548417329788208	0.850322127342224\\
    -0.538039445877075	0.850322127342224\\
    -0.538039445877075	0.842824697494507\\
    -0.548417329788208	0.842824697494507\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.04884147644043	1.20257723331451\\
    -1.04884147644043	1.2078310251236\\
    -1.04140949249268	1.2078310251236\\
    -1.04140949249268	1.20257723331451\\
    -1.04884147644043	1.20257723331451\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.70370388031006	-0.83882600069046\\
    1.70370388031006	-0.811960756778717\\
    1.739661693573	-0.811960756778717\\
    1.739661693573	-0.83882600069046\\
    1.70370388031006	-0.83882600069046\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.981699228286743	-0.285972416400909\\
    0.981699228286743	-0.27353823184967\\
    0.998413801193237	-0.27353823184967\\
    0.998413801193237	-0.285972416400909\\
    0.981699228286743	-0.285972416400909\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.25340723991394	-0.492185801267624\\
    1.25340723991394	-0.475717633962631\\
    1.27554559707642	-0.475717633962631\\
    1.27554559707642	-0.492185801267624\\
    1.25340723991394	-0.492185801267624\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.43232673406601	0.106967881321907\\
    0.43232673406601	0.133550480008125\\
    0.468316316604614	0.133550480008125\\
    0.468316316604614	0.106967881321907\\
    0.43232673406601	0.106967881321907\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.756428122520447	-0.114146292209625\\
    0.756428122520447	-0.106230974197388\\
    0.767116785049438	-0.106230974197388\\
    0.767116785049438	-0.114146292209625\\
    0.756428122520447	-0.114146292209625\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.269848734140396	0.643713533878326\\
    -0.269848734140396	0.648509204387665\\
    -0.263258069753647	0.648509204387665\\
    -0.263258069753647	0.643713533878326\\
    -0.269848734140396	0.643713533878326\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0740740746259689	0.473226010799408\\
    -0.0740740746259689	0.505805969238281\\
    -0.0295183435082436	0.505805969238281\\
    -0.0295183435082436	0.473226010799408\\
    -0.0740740746259689	0.473226010799408\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.256379336118698	0.262573093175888\\
    0.256379336118698	0.263267487287521\\
    0.257323354482651	0.263267487287521\\
    0.257323354482651	0.262573093175888\\
    0.256379336118698	0.262573093175888\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.828599333763123	1.03461587429047\\
    -0.828599333763123	1.05141770839691\\
    -0.805072426795959	1.05141770839691\\
    -0.805072426795959	1.03461587429047\\
    -0.828599333763123	1.03461587429047\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.53803950548172	0.81971287727356\\
    -0.53803950548172	0.842898845672607\\
    -0.505910575389862	0.842898845672607\\
    -0.505910575389862	0.81971287727356\\
    -0.53803950548172	0.81971287727356\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.39867186546326	1.42408895492554\\
    -1.39867186546326	1.45263910293579\\
    -1.35751700401306	1.45263910293579\\
    -1.35751700401306	1.42408895492554\\
    -1.39867186546326	1.42408895492554\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.04140949249268	1.19171106815338\\
    -1.04140949249268	1.20258891582489\\
    -1.02602076530457	1.20258891582489\\
    -1.02602076530457	1.19171106815338\\
    -1.04140949249268	1.19171106815338\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.84903109073639	1.72861397266388\\
    -1.84903109073639	1.75993263721466\\
    -1.80246913433075	1.75993263721466\\
    -1.80246913433075	1.72861397266388\\
    -1.84903109073639	1.72861397266388\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.52915275096893	-0.68206661939621\\
    1.52915275096893	-0.681630671024323\\
    1.52973592281342	-0.681630671024323\\
    1.52973592281342	-0.68206661939621\\
    1.52915275096893	-0.68206661939621\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.998413801193237	-0.290643572807312\\
    0.998413801193237	-0.285946249961853\\
    1.0047390460968	-0.285946249961853\\
    1.0047390460968	-0.290643572807312\\
    0.998413801193237	-0.290643572807312\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.468316316604614	0.103993222117424\\
    0.468316316604614	0.107011437416077\\
    0.472412705421448	0.107011437416077\\
    0.472412705421448	0.103993222117424\\
    0.468316316604614	0.103993222117424\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.263258039951324	0.642456710338593\\
    -0.263258039951324	0.64371532201767\\
    -0.26152777671814	0.64371532201767\\
    -0.26152777671814	0.642456710338593\\
    -0.263258039951324	0.642456710338593\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.805072367191315	1.03152000904083\\
    -0.805072367191315	1.03463232517242\\
    -0.800712525844574	1.03463232517242\\
    -0.800712525844574	1.03152000904083\\
    -0.805072367191315	1.03152000904083\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.35751688480377	1.41833353042603\\
    -1.35751688480377	1.4241361618042\\
    -1.34915721416473	1.4241361618042\\
    -1.34915721416473	1.41833353042603\\
    -1.35751688480377	1.41833353042603\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.80246913433075	1.72591650485992\\
    -1.80246913433075	1.72871458530426\\
    -1.79831612110138	1.72871458530426\\
    -1.79831612110138	1.72591650485992\\
    -1.80246913433075	1.72591650485992\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.52973592281342	-0.686618745326996\\
    1.52973592281342	-0.682060420513153\\
    1.53583657741547	-0.682060420513153\\
    1.53583657741547	-0.686618745326996\\
    1.52973592281342	-0.686618745326996\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.63305294513702	-0.775311768054962\\
    1.63305294513702	-0.75936084985733\\
    1.65432107448578	-0.75936084985733\\
    1.65432107448578	-0.775311768054962\\
    1.63305294513702	-0.775311768054962\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.18166565895081	-0.440540432929993\\
    1.18166565895081	-0.422393500804901\\
    1.20597505569458	-0.422393500804901\\
    1.20597505569458	-0.440540432929993\\
    1.18166565895081	-0.440540432929993\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.708740293979645	-0.0840964987874031\\
    0.708740293979645	-0.0709159150719643\\
    0.726507604122162	-0.0709159150719643\\
    0.726507604122162	-0.0840964987874031\\
    0.708740293979645	-0.0840964987874031\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.132405534386635	0.541732370853424\\
    -0.132405534386635	0.548280656337738\\
    -0.123456791043282	0.548280656337738\\
    -0.123456791043282	0.541732370853424\\
    -0.132405534386635	0.541732370853424\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.235387310385704	0.271643966436386\\
    0.235387310385704	0.278713434934616\\
    0.244993612170219	0.278713434934616\\
    0.244993612170219	0.271643966436386\\
    0.235387310385704	0.271643966436386\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.59088009595871	0.873743057250977\\
    -0.59088009595871	0.880931377410889\\
    -0.580915153026581	0.880931377410889\\
    -0.580915153026581	0.873743057250977\\
    -0.59088009595871	0.873743057250977\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.07167172431946	1.2189884185791\\
    -1.07167172431946	1.2239511013031\\
    -1.06464338302612	1.2239511013031\\
    -1.06464338302612	1.2189884185791\\
    -1.07167172431946	1.2189884185791\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.65432107448578	-0.799093425273895\\
    1.65432107448578	-0.775033056735992\\
    1.68654811382294	-0.775033056735992\\
    1.68654811382294	-0.799093425273895\\
    1.65432107448578	-0.799093425273895\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.95868980884552	-0.269213020801544\\
    0.95868980884552	-0.256432890892029\\
    0.975874304771423	-0.256432890892029\\
    0.975874304771423	-0.269213020801544\\
    0.95868980884552	-0.269213020801544\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.20597517490387	-0.457289636135101\\
    1.20597517490387	-0.440365970134735\\
    1.22873389720917	-0.440365970134735\\
    1.22873389720917	-0.457289636135101\\
    1.20597517490387	-0.457289636135101\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.392275720834732	0.136261284351349\\
    0.392275720834732	0.163107722997665\\
    0.428646236658096	0.163107722997665\\
    0.428646236658096	0.136261284351349\\
    0.392275720834732	0.136261284351349\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.726507663726807	-0.0925311073660851\\
    0.726507663726807	-0.0840464308857918\\
    0.737968564033508	-0.0840464308857918\\
    0.737968564033508	-0.0925311073660851\\
    0.726507663726807	-0.0925311073660851\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.278168976306915	0.649684846401215\\
    -0.278168976306915	0.654561698436737\\
    -0.271465241909027	0.654561698436737\\
    -0.271465241909027	0.649684846401215\\
    -0.278168976306915	0.649684846401215\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.123456791043282	0.510753333568573\\
    -0.123456791043282	0.541884362697601\\
    -0.0808282792568207	0.541884362697601\\
    -0.0808282792568207	0.510753333568573\\
    -0.123456791043282	0.510753333568573\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.244993627071381	0.270643264055252\\
    0.244993627071381	0.271647483110428\\
    0.246359050273895	0.271647483110428\\
    0.246359050273895	0.270643264055252\\
    0.244993627071381	0.270643264055252\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.856495976448059	1.05438005924225\\
    -0.856495976448059	1.07131540775299\\
    -0.832753539085388	1.07131540775299\\
    -0.832753539085388	1.05438005924225\\
    -0.856495976448059	1.05438005924225\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.580915212631226	0.850322127342224\\
    -0.580915212631226	0.873814702033997\\
    -0.548315405845642	0.873814702033997\\
    -0.548315405845642	0.850322127342224\\
    -0.580915212631226	0.850322127342224\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.44827342033386	1.45826137065887\\
    -1.44827342033386	1.48694455623627\\
    -1.40679812431335	1.48694455623627\\
    -1.40679812431335	1.45826137065887\\
    -1.44827342033386	1.45826137065887\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.06464338302612	1.20783114433289\\
    -1.06464338302612	1.21899962425232\\
    -1.04882550239563	1.21899962425232\\
    -1.04882550239563	1.20783114433289\\
    -1.06464338302612	1.20783114433289\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.89979302883148	1.76182425022125\\
    -1.89979302883148	1.7939487695694\\
    -1.85185182094574	1.7939487695694\\
    -1.85185182094574	1.76182425022125\\
    -1.89979302883148	1.76182425022125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.52247726917267	-0.67724347114563\\
    1.52247726917267	-0.676642656326294\\
    1.52328097820282	-0.676642656326294\\
    1.52328097820282	-0.67724347114563\\
    1.52247726917267	-0.67724347114563\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.975874304771423	-0.27353823184967\\
    0.975874304771423	-0.269188225269318\\
    0.981733441352844	-0.269188225269318\\
    0.981733441352844	-0.27353823184967\\
    0.975874304771423	-0.27353823184967\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.428646266460419	0.133550465106964\\
    0.428646266460419	0.13630336523056\\
    0.432384848594666	0.13630336523056\\
    0.432384848594666	0.133550465106964\\
    0.428646266460419	0.133550465106964\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.271465212106705	0.648509204387665\\
    -0.271465212106705	0.649686753749847\\
    -0.269846051931381	0.649686753749847\\
    -0.269846051931381	0.648509204387665\\
    -0.271465212106705	0.648509204387665\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.832753539085388	1.05141770839691\\
    -0.832753539085388	1.05439603328705\\
    -0.828576445579529	1.05439603328705\\
    -0.828576445579529	1.05141770839691\\
    -0.832753539085388	1.05141770839691\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.40679812431335	1.4526389837265\\
    -1.40679812431335	1.45831215381622\\
    -1.39860081672668	1.45831215381622\\
    -1.39860081672668	1.4526389837265\\
    -1.40679812431335	1.4526389837265\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.85185182094574	1.75993263721466\\
    -1.85185182094574	1.76193273067474\\
    -1.84887254238129	1.76193273067474\\
    -1.84887254238129	1.75993263721466\\
    -1.85185182094574	1.75993263721466\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.52328097820282	-0.681630730628967\\
    1.52328097820282	-0.677237272262573\\
    1.52916133403778	-0.677237272262573\\
    1.52916133403778	-0.681630730628967\\
    1.52328097820282	-0.681630730628967\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.57993125915527	-0.738369166851044\\
    1.57993125915527	-0.719628393650055\\
    1.6049382686615	-0.719628393650055\\
    1.6049382686615	-0.738369166851044\\
    1.57993125915527	-0.738369166851044\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.13481199741364	-0.405204981565475\\
    1.13481199741364	-0.387497335672379\\
    1.15854299068451	-0.387497335672379\\
    1.15854299068451	-0.405204981565475\\
    1.13481199741364	-0.405204981565475\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.679568409919739	-0.0619217492640018\\
    0.679568409919739	-0.0493007265031338\\
    0.696587085723877	-0.0493007265031338\\
    0.696587085723877	-0.0619217492640018\\
    0.679568409919739	-0.0619217492640018\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.183829471468925	0.57777738571167\\
    -0.183829471468925	0.585808038711548\\
    -0.172839507460594	0.585808038711548\\
    -0.172839507460594	0.57777738571167\\
    -0.183829471468925	0.57777738571167\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.224418371915817	0.280021995306015\\
    0.224418371915817	0.28678360581398\\
    0.233607918024063	0.28678360581398\\
    0.233607918024063	0.280021995306015\\
    0.224418371915817	0.280021995306015\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.633406519889832	0.904615044593811\\
    -0.633406519889832	0.911540627479553\\
    -0.623790860176086	0.911540627479553\\
    -0.623790860176086	0.904615044593811\\
    -0.633406519889832	0.904615044593811\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.0945280790329	1.23538041114807\\
    -1.0945280790329	1.24007105827332\\
    -1.08787715435028	1.24007105827332\\
    -1.08787715435028	1.23538041114807\\
    -1.0945280790329	1.23538041114807\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.95068144798279	1.82792210578918\\
    -1.95068144798279	1.82796478271484\\
    -1.95061731338501	1.82796478271484\\
    -1.95061731338501	1.82792210578918\\
    -1.95068144798279	1.82792210578918\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.60493838787079	-0.75936096906662\\
    1.60493838787079	-0.738119781017303\\
    1.63340985774994	-0.738119781017303\\
    1.63340985774994	-0.75936096906662\\
    1.60493838787079	-0.75936096906662\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.935674250125885	-0.252457976341248\\
    0.935674250125885	-0.239327549934387\\
    0.953334867954254	-0.239327549934387\\
    0.953334867954254	-0.252457976341248\\
    0.935674250125885	-0.252457976341248\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.1585431098938	-0.422393471002579\\
    1.1585431098938	-0.405029982328415\\
    1.18190169334412	-0.405029982328415\\
    1.18190169334412	-0.422393471002579\\
    1.1585431098938	-0.422393471002579\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.352199107408524	0.165536597371101\\
    0.352199107408524	0.192664965987206\\
    0.388976186513901	0.192664965987206\\
    0.388976186513901	0.165536597371101\\
    0.352199107408524	0.165536597371101\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.696587145328522	-0.0709159150719643\\
    0.696587145328522	-0.0618700161576271\\
    0.708809912204742	-0.0618700161576271\\
    0.708809912204742	-0.0709159150719643\\
    0.696587145328522	-0.0709159150719643\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.286490947008133	0.655654907226562\\
    -0.286490947008133	0.660614132881165\\
    -0.279672414064407	0.660614132881165\\
    -0.279672414064407	0.655654907226562\\
    -0.286490947008133	0.655654907226562\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.172839507460594	0.548280715942383\\
    -0.172839507460594	0.577919721603394\\
    -0.13220052421093	0.577919721603394\\
    -0.13220052421093	0.548280715942383\\
    -0.172839507460594	0.548280715942383\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.233607903122902	0.278713434934616\\
    0.233607903122902	0.280025690793991\\
    0.235392436385155	0.280025690793991\\
    0.235392436385155	0.278713434934616\\
    0.233607903122902	0.278713434934616\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.884426414966583	1.07412075996399\\
    -0.884426414966583	1.09121322631836\\
    -0.860434710979462	1.09121322631836\\
    -0.860434710979462	1.07412075996399\\
    -0.884426414966583	1.07412075996399\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.623790919780731	0.880931377410889\\
    -0.623790919780731	0.904684066772461\\
    -0.590781509876251	0.904684066772461\\
    -0.590781509876251	0.880931377410889\\
    -0.623790919780731	0.880931377410889\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.49803304672241	1.49232816696167\\
    -1.49803304672241	1.52125000953674\\
    -1.45607924461365	1.52125000953674\\
    -1.45607924461365	1.49232816696167\\
    -1.49803304672241	1.49232816696167\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.08787727355957	1.2239511013031\\
    -1.08787727355957	1.23539113998413\\
    -1.07165598869324	1.23539113998413\\
    -1.07165598869324	1.2239511013031\\
    -1.08787727355957	1.2239511013031\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.95061731338501	1.79491078853607\\
    -1.95061731338501	1.82795798778534\\
    -1.90123462677002	1.82795798778534\\
    -1.90123462677002	1.79491078853607\\
    -1.95061731338501	1.79491078853607\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.51580166816711	-0.67242044210434\\
    1.51580166816711	-0.671654641628265\\
    1.51682615280151	-0.671654641628265\\
    1.51682615280151	-0.67242044210434\\
    1.51580166816711	-0.67242044210434\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.953334808349609	-0.256432890892029\\
    0.953334808349609	-0.252434432506561\\
    0.958721876144409	-0.252434432506561\\
    0.958721876144409	-0.256432890892029\\
    0.953334808349609	-0.256432890892029\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.388976186513901	0.163107708096504\\
    0.388976186513901	0.165577009320259\\
    0.392331749200821	0.165577009320259\\
    0.392331749200821	0.163107708096504\\
    0.388976186513901	0.163107708096504\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.279672384262085	0.654561638832092\\
    -0.279672384262085	0.655656576156616\\
    -0.278166472911835	0.655656576156616\\
    -0.278166472911835	0.654561638832092\\
    -0.279672384262085	0.654561638832092\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.860434651374817	1.07131552696228\\
    -0.860434651374817	1.07413649559021\\
    -0.856473445892334	1.07413649559021\\
    -0.856473445892334	1.07131552696228\\
    -0.860434651374817	1.07131552696228\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.45607924461365	1.48694443702698\\
    -1.45607924461365	1.49238443374634\\
    -1.44819450378418	1.49238443374634\\
    -1.44819450378418	1.48694443702698\\
    -1.45607924461365	1.48694443702698\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.90123450756073	1.79394865036011\\
    -1.90123450756073	1.79502749443054\\
    -1.89962160587311	1.79502749443054\\
    -1.89962160587311	1.79394865036011\\
    -1.90123450756073	1.79394865036011\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.51682603359222	-0.676642715930939\\
    1.51682603359222	-0.672414481639862\\
    1.52248561382294	-0.672414481639862\\
    1.52248561382294	-0.676642715930939\\
    1.51682603359222	-0.676642715930939\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.55555558204651	-0.719628393650055\\
    1.55555558204651	-0.70122092962265\\
    1.580246925354	-0.70122092962265\\
    1.580246925354	-0.719628393650055\\
    1.55555558204651	-0.719628393650055\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.912653088569641	-0.235706865787506\\
    0.912653088569641	-0.222222208976746\\
    0.930795431137085	-0.222222208976746\\
    0.930795431137085	-0.235706865787506\\
    0.912653088569641	-0.235706865787506\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.11111104488373	-0.387497335672379\\
    1.11111104488373	-0.369710236787796\\
    1.13504874706268	-0.369710236787796\\
    1.13504874706268	-0.387497335672379\\
    1.11111104488373	-0.387497335672379\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.312095642089844	0.194793209433556\\
    0.312095642089844	0.222222223877907\\
    0.349306106567383	0.222222223877907\\
    0.349306106567383	0.194793209433556\\
    0.312095642089844	0.194793209433556\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.666666626930237	-0.0493007339537144\\
    0.666666626930237	-0.0397024564445019\\
    0.67963981628418	-0.0397024564445019\\
    0.67963981628418	-0.0493007339537144\\
    0.666666626930237	-0.0493007339537144\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.294815063476562	0.661623477935791\\
    -0.294815063476562	0.666666626930237\\
    -0.287879586219788	0.666666626930237\\
    -0.287879586219788	0.661623477935791\\
    -0.294815063476562	0.661623477935791\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.222222223877907	0.585808038711548\\
    -0.222222223877907	0.613910436630249\\
    -0.183637276291847	0.613910436630249\\
    -0.183637276291847	0.585808038711548\\
    -0.222222223877907	0.585808038711548\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.222222208976746	0.28678360581398\\
    0.222222208976746	0.288402110338211\\
    0.22442364692688	0.288402110338211\\
    0.22442364692688	0.28678360581398\\
    0.222222208976746	0.28678360581398\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.912391185760498	1.09383797645569\\
    -0.912391185760498	1.11111092567444\\
    -0.888115882873535	1.11111092567444\\
    -0.888115882873535	1.09383797645569\\
    -0.912391185760498	1.09383797645569\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.666666626930237	0.911540627479553\\
    -0.666666626930237	0.935505509376526\\
    -0.63331151008606	0.935505509376526\\
    -0.63331151008606	0.911540627479553\\
    -0.666666626930237	0.911540627479553\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.54795587062836	1.52628755569458\\
    -1.54795587062836	1.55555558204651\\
    -1.50536048412323	1.55555558204651\\
    -1.50536048412323	1.52628755569458\\
    -1.54795587062836	1.52628755569458\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.11111104488373	1.2400711774826\\
    -1.11111104488373	1.25176346302032\\
    -1.09451282024384	1.25176346302032\\
    -1.09451282024384	1.2400711774826\\
    -1.11111104488373	1.2400711774826\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -2	1.82796478271484\\
    -2	1.86079621315002\\
    -1.95062565803528	1.86079621315002\\
    -1.95062565803528	1.82796478271484\\
    -2	1.82796478271484\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.50912547111511	-0.667597889900208\\
    1.50912547111511	-0.666666626930237\\
    1.51037120819092	-0.666666626930237\\
    1.51037120819092	-0.667597889900208\\
    1.50912547111511	-0.667597889900208\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.93079537153244	-0.239327549934387\\
    0.93079537153244	-0.235684663057327\\
    0.93570476770401	-0.235684663057327\\
    0.93570476770401	-0.239327549934387\\
    0.93079537153244	-0.239327549934387\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.349306136369705	0.192664965987206\\
    0.349306136369705	0.194832101464272\\
    0.352252930402756	0.194832101464272\\
    0.352252930402756	0.192664965987206\\
    0.349306136369705	0.192664965987206\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.287879556417465	0.660614132881165\\
    -0.287879556417465	0.661625385284424\\
    -0.286488384008408	0.661625385284424\\
    -0.286488384008408	0.660614132881165\\
    -0.287879556417465	0.660614132881165\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.88811582326889	1.09121322631836\\
    -0.88811582326889	1.09385347366333\\
    -0.884403884410858	1.09385347366333\\
    -0.884403884410858	1.09121322631836\\
    -0.88811582326889	1.09121322631836\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.50536036491394	1.52125000953674\\
    -1.50536036491394	1.52634954452515\\
    -1.49794554710388	1.52634954452515\\
    -1.49794554710388	1.52125000953674\\
    -1.50536036491394	1.52125000953674\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -1.95061731338501	1.82796478271484\\
    -1.95061731338501	1.8279983997345\\
    -1.95056676864624	1.8279983997345\\
    -1.95056676864624	1.82796478271484\\
    -1.95061731338501	1.82796478271484\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.51037120819092	-0.67165470123291\\
    1.51037120819092	-0.66759192943573\\
    1.51580953598022	-0.66759192943573\\
    1.51580953598022	-0.67165470123291\\
    1.51037120819092	-0.67165470123291\\
  }--cycle;

\addplot[flow arrow]
table[row sep=crcr]{
    x	y	u	v\\
    -1.700000000000000	-1.700000000000000	5.779999999999999	6.290000000000000\\
    -1.700000000000000	-1.275000000000000	4.760000000000000	7.129375000000000\\
    -1.700000000000000	-0.850000000000000	3.739999999999999	7.607499999999999\\
    -1.700000000000000	-0.425000000000000	2.720000000000000	7.724374999999999\\
    -1.700000000000000	0	1.700000000000000	7.480000000000000\\
    -1.700000000000000	0.425000000000000	0.680000000000000	6.874375000000000\\
    -1.700000000000000	0.850000000000000	-0.340000000000000	5.907500000000000\\
    -1.700000000000000	1.275000000000000	-1.360000000000000	4.579374999999999\\
    -1.700000000000000	1.700000000000000	-2.379999999999999	2.890000000000000\\
    -1.275000000000000	-1.700000000000000	3.910000000000000	3.336250000000000\\
    -1.275000000000000	-1.275000000000000	3.251250000000000	4.175624999999999\\
    -1.275000000000000	-0.850000000000000	2.592500000000000	4.653749999999999\\
    -1.275000000000000	-0.425000000000000	1.933750000000000	4.770624999999999\\
    -1.275000000000000	0	1.275000000000000	4.526249999999999\\
    -1.275000000000000	0.425000000000000	0.616250000000000	3.920624999999999\\
    -1.275000000000000	0.850000000000000	-0.042500000000000	2.953749999999999\\
    -1.275000000000000	1.275000000000000	-0.701250000000000	1.625624999999999\\
    -1.275000000000000	1.700000000000000	-1.360000000000000	-0.063750000000000\\
    -0.850000000000000	-1.700000000000000	2.040000000000000	1.105000000000000\\
    -0.850000000000000	-1.275000000000000	1.742500000000000	1.944375000000000\\
    -0.850000000000000	-0.850000000000000	1.445000000000000	2.422500000000000\\
    -0.850000000000000	-0.425000000000000	1.147500000000000	2.539375000000000\\
    -0.850000000000000	0	0.850000000000000	2.295000000000000\\
    -0.850000000000000	0.425000000000000	0.552500000000000	1.689375000000000\\
    -0.850000000000000	0.850000000000000	0.255000000000000	0.722500000000000\\
    -0.850000000000000	1.275000000000000	-0.042500000000000	-0.605625000000000\\
    -0.850000000000000	1.700000000000000	-0.340000000000000	-2.295000000000000\\
    -0.425000000000000	-1.700000000000000	0.170000000000000	-0.403750000000000\\
    -0.425000000000000	-1.275000000000000	0.233750000000000	0.435625000000000\\
    -0.425000000000000	-0.850000000000000	0.297500000000000	0.913750000000000\\
    -0.425000000000000	-0.425000000000000	0.361250000000000	1.030625000000000\\
    -0.425000000000000	0	0.425000000000000	0.786250000000000\\
    -0.425000000000000	0.425000000000000	0.488750000000000	0.180625000000000\\
    -0.425000000000000	0.850000000000000	0.552500000000000	-0.786250000000000\\
    -0.425000000000000	1.275000000000000	0.616250000000000	-2.114375000000000\\
    -0.425000000000000	1.700000000000000	0.680000000000000	-3.803750000000000\\
    0.000000000000000	-1.700000000000000	-1.700000000000000	-1.190000000000000\\
    0.000000000000000	-1.275000000000000	-1.275000000000000	-0.350625000000000\\
    0.000000000000000	-0.850000000000000	-0.850000000000000	0.127500000000000\\
    0.000000000000000	-0.425000000000000	-0.425000000000000	0.244375000000000\\
    0.000000000000000	0	0	0\\
    0.000000000000000	0.425000000000000	0.425000000000000	-0.605625000000000\\
    0.000000000000000	0.850000000000000	0.850000000000000	-1.572500000000000\\
    0.000000000000000	1.275000000000000	1.275000000000000	-2.900625000000000\\
    0.000000000000000	1.700000000000000	1.700000000000000	-4.590000000000000\\
    0.425000000000000	-1.700000000000000	-3.569999999999999	-1.253750000000000\\
    0.425000000000000	-1.275000000000000	-2.783750000000000	-0.414375000000000\\
    0.425000000000000	-0.850000000000000	-1.997500000000000	0.063750000000000\\
    0.425000000000000	-0.425000000000000	-1.211250000000000	0.180625000000000\\
    0.425000000000000	0	-0.425000000000000	-0.063750000000000\\
    0.425000000000000	0.425000000000000	0.361250000000000	-0.669375000000000\\
    0.425000000000000	0.850000000000000	1.147500000000000	-1.636250000000000\\
    0.425000000000000	1.275000000000000	1.933750000000000	-2.964375000000000\\
    0.425000000000000	1.700000000000000	2.720000000000000	-4.653750000000000\\
    0.850000000000000	-1.700000000000000	-5.440000000000000	-0.595000000000000\\
    0.850000000000000	-1.275000000000000	-4.292500000000000	0.244375000000000\\
    0.850000000000000	-0.850000000000000	-3.145000000000000	0.722500000000000\\
    0.850000000000000	-0.425000000000000	-1.997500000000000	0.839375000000000\\
    0.850000000000000	0	-0.850000000000000	0.595000000000000\\
    0.850000000000000	0.425000000000000	0.297500000000000	-0.010625000000000\\
    0.850000000000000	0.850000000000000	1.445000000000000	-0.977500000000000\\
    0.850000000000000	1.275000000000000	2.592500000000000	-2.305625000000000\\
    0.850000000000000	1.700000000000000	3.740000000000000	-3.995000000000000\\
    1.275000000000000	-1.700000000000000	-7.310000000000000	0.786250000000000\\
    1.275000000000000	-1.275000000000000	-5.801250000000000	1.625625000000000\\
    1.275000000000000	-0.850000000000000	-4.292500000000000	2.103750000000000\\
    1.275000000000000	-0.425000000000000	-2.783750000000000	2.220625000000000\\
    1.275000000000000	0	-1.275000000000000	1.976250000000000\\
    1.275000000000000	0.425000000000000	0.233750000000000	1.370625000000000\\
    1.275000000000000	0.850000000000000	1.742500000000000	0.403750000000000\\
    1.275000000000000	1.275000000000000	3.251249999999999	-0.924375000000000\\
    1.275000000000000	1.700000000000000	4.760000000000000	-2.613750000000000\\
    1.700000000000000	-1.700000000000000	-9.180000000000000	2.890000000000000\\
    1.700000000000000	-1.275000000000000	-7.310000000000000	3.729374999999999\\
    1.700000000000000	-0.850000000000000	-5.440000000000000	4.207499999999999\\
    1.700000000000000	-0.425000000000000	-3.570000000000000	4.324374999999999\\
    1.700000000000000	0	-1.700000000000000	4.079999999999999\\
    1.700000000000000	0.425000000000000	0.170000000000000	3.474374999999999\\
    1.700000000000000	0.850000000000000	2.040000000000000	2.507499999999999\\
    1.700000000000000	1.275000000000000	3.909999999999999	1.179374999999999\\
    1.700000000000000	1.700000000000000	5.779999999999999	-0.510000000000000\\
  };

==> figures/experiments-groupplot/exponential.tikz <==
\addplot[surface plot]
table[row sep=crcr, point meta=\thisrow{c}] {%
%
x	y	c\\
-2	-2	-0.13405168056488\\
-2	-1.55555558204651	-0.140357851982117\\
-2	-1.11111116409302	-0.0693004131317139\\
-2	-0.666666686534882	0.0246473550796509\\
-2	-0.222222223877907	0.164882898330688\\
-2	0.222222223877907	0.347101271152496\\
-2	0.666666686534882	0.475486159324646\\
-2	1.11111116409302	0.517632663249969\\
-2	1.55555558204651	0.52270120382309\\
-2	2	0.519863128662109\\
-1.55555558204651	-2	-0.168432593345642\\
-1.55555558204651	-1.55555558204651	-0.339876294136047\\
-1.55555558204651	-1.11111116409302	-0.342544436454773\\
-1.55555558204651	-0.666666686534882	-0.206758975982666\\
-1.55555558204651	-0.222222223877907	0.0121577978134155\\
-1.55555558204651	0.222222223877907	0.258182764053345\\
-1.55555558204651	0.666666686534882	0.430127739906311\\
-1.55555558204651	1.11111116409302	0.49656218290329\\
-1.55555558204651	1.55555558204651	0.513343572616577\\
-1.55555558204651	2	0.515921831130981\\
-1.11111116409302	-2	-0.14426600933075\\
-1.11111116409302	-1.55555558204651	-0.46768057346344\\
-1.11111116409302	-1.11111116409302	-0.577884554862976\\
-1.11111116409302	-0.666666686534882	-0.439990401268005\\
-1.11111116409302	-0.222222223877907	-0.142695426940918\\
-1.11111116409302	0.222222223877907	0.177399277687073\\
-1.11111116409302	0.666666686534882	0.395096302032471\\
-1.11111116409302	1.11111116409302	0.483747005462646\\
-1.11111116409302	1.55555558204651	0.509722590446472\\
-1.11111116409302	2	0.515873789787292\\
-0.666666686534882	-2	-0.0779805183410645\\
-0.666666686534882	-1.55555558204651	-0.474835276603699\\
-0.666666686534882	-1.11111116409302	-0.682477116584778\\
-0.666666686534882	-0.666666686534882	-0.607259154319763\\
-0.666666686534882	-0.222222223877907	-0.30114734172821\\
-0.666666686534882	0.222222223877907	0.0819038152694702\\
-0.666666686534882	0.666666686534882	0.356753706932068\\
-0.666666686534882	1.11111116409302	0.47482305765152\\
-0.666666686534882	1.55555558204651	0.512044966220856\\
-0.666666686534882	2	0.521691083908081\\
-0.222222223877907	-2	0.0503498315811157\\
-0.222222223877907	-1.55555558204651	-0.3276047706604\\
-0.222222223877907	-1.11111116409302	-0.609095454216003\\
-0.222222223877907	-0.666666686534882	-0.63559877872467\\
-0.222222223877907	-0.222222223877907	-0.406244277954102\\
-0.222222223877907	0.222222223877907	-0.0228034257888794\\
-0.222222223877907	0.666666686534882	0.308181643486023\\
-0.222222223877907	1.11111116409302	0.470565676689148\\
-0.222222223877907	1.55555558204651	0.526746571063995\\
-0.222222223877907	2	0.541648089885712\\
0.222222223877907	-2	0.300150036811829\\
0.222222223877907	-1.55555558204651	-0.0099341869354248\\
0.222222223877907	-1.11111116409302	-0.325792193412781\\
0.222222223877907	-0.666666686534882	-0.468665361404419\\
0.222222223877907	-0.222222223877907	-0.361885666847229\\
0.222222223877907	0.222222223877907	-0.0613898038864136\\
0.222222223877907	0.666666686534882	0.273602247238159\\
0.222222223877907	1.11111116409302	0.483978927135468\\
0.222222223877907	1.55555558204651	0.572118282318115\\
0.222222223877907	2	0.597016572952271\\
0.666666686534882	-2	0.658848583698273\\
0.666666686534882	-1.55555558204651	0.434533834457397\\
0.666666686534882	-1.11111116409302	0.149308323860168\\
0.666666686534882	-0.666666686534882	-0.0803982019424438\\
0.666666686534882	-0.222222223877907	-0.106708526611328\\
0.666666686534882	0.222222223877907	0.0708695650100708\\
0.666666686534882	0.666666686534882	0.331574678421021\\
0.666666686534882	1.11111116409302	0.548318266868591\\
0.666666686534882	1.55555558204651	0.675769448280334\\
0.666666686534882	2	0.722003400325775\\
1.11111116409302	-2	0.965633511543274\\
1.11111116409302	-1.55555558204651	0.837516725063324\\
1.11111116409302	-1.11111116409302	0.648744463920593\\
1.11111116409302	-0.666666686534882	0.426671087741852\\
1.11111116409302	-0.222222223877907	0.304638743400574\\
1.11111116409302	0.222222223877907	0.369210004806519\\
1.11111116409302	0.666666686534882	0.529756247997284\\
1.11111116409302	1.11111116409302	0.688447833061218\\
1.11111116409302	1.55555558204651	0.831468999385834\\
1.11111116409302	2	0.916907787322998\\
1.55555558204651	-2	1.12928020954132\\
1.55555558204651	-1.55555558204651	1.0736403465271\\
1.55555558204651	-1.11111116409302	0.987951517105103\\
1.55555558204651	-0.666666686534882	0.855249285697937\\
1.55555558204651	-0.222222223877907	0.717294096946716\\
1.55555558204651	0.222222223877907	0.703377366065979\\
1.55555558204651	0.666666686534882	0.788918197154999\\
1.55555558204651	1.11111116409302	0.873691320419312\\
1.55555558204651	1.55555558204651	0.980719923973083\\
1.55555558204651	2	1.09784340858459\\
2	-2	1.19523680210114\\
2	-1.55555558204651	1.17820453643799\\
2	-1.11111116409302	1.1595813035965\\
2	-0.666666686534882	1.12407183647156\\
2	-0.222222223877907	1.03757381439209\\
2	0.222222223877907	0.979965806007385\\
2	0.666666686534882	1.00742781162262\\
2	1.11111116409302	1.04177975654602\\
2	1.55555558204651	1.09543681144714\\
2	2	1.20031499862671\\
};

\addplot [initial set]
table[row sep=crcr] {%
x	y\\
-0.9	-0.9\\
-0.9	-0.1\\
-0.0999999999999999	-0.1\\
-0.0999999999999999	-0.9\\
-0.9	-0.9\\
}--cycle;

\addplot [unsafe set]
table[row sep=crcr] {%
x	y\\
0.4	0.4\\
0.4	1\\
1	1\\
1	0.4\\
0.4	0.4\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.666666626930237	-0.860159993171692\\
0.666666626930237	-0.8594731092453\\
0.666976571083069	-0.8594731092453\\
0.666976571083069	-0.860159993171692\\
0.666666626930237	-0.860159993171692\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.95481514930725	-0.666666626930237\\
-1.95481514930725	-0.555633306503296\\
-1.88888883590698	-0.555633306503296\\
-1.88888883590698	-0.666666626930237\\
-1.95481514930725	-0.666666626930237\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.666666626930237	0.122224107384682\\
-0.666666626930237	0.129347547888756\\
-0.644064545631409	0.129347547888756\\
-0.644064545631409	0.122224107384682\\
-0.666666626930237	0.122224107384682\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
1.19209289550781e-07	-1.79524326324463\\
1.19209289550781e-07	-1.75277400016785\\
0.048267237842083	-1.75277400016785\\
0.048267237842083	-1.79524326324463\\
1.19209289550781e-07	-1.79524326324463\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.66669499874115	-0.8594731092453\\
0.66669499874115	-0.820911765098572\\
0.683386445045471	-0.820911765098572\\
0.683386445045471	-0.8594731092453\\
0.66669499874115	-0.8594731092453\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.88888883590698	-0.573110342025757\\
-1.88888883590698	-0.555555462837219\\
-1.87738251686096	-0.555555462837219\\
-1.87738251686096	-0.573110342025757\\
-1.88888883590698	-0.573110342025757\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.364364385604858	-2\\
-0.364364385604858	-1.96874499320984\\
-0.285996079444885	-1.96874499320984\\
-0.285996079444885	-2\\
-0.364364385604858	-2\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.042439341545105	-1.75277400016785\\
0.042439341545105	-1.71836185455322\\
0.0805181488394737	-1.71836185455322\\
0.0805181488394737	-1.75277400016785\\
0.042439341545105	-1.75277400016785\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.683253765106201	-0.820911884307861\\
0.683253765106201	-0.817911744117737\\
0.684457778930664	-0.817911744117737\\
0.684457778930664	-0.820911884307861\\
0.683253765106201	-0.820911884307861\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.03229475021362	1.19209289550781e-07\\
-1.03229475021362	0.017787417396903\\
-0.983003854751587	0.017787417396903\\
-0.983003854751587	1.19209289550781e-07\\
-1.03229475021362	1.19209289550781e-07\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.285996109247208	-1.97121858596802\\
-0.285996109247208	-1.95208406448364\\
-0.246521085500717	-1.95208406448364\\
-0.246521085500717	-1.97121858596802\\
-0.285996109247208	-1.97121858596802\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.983003854751587	0.0162382237613201\\
-0.983003854751587	0.0323905013501644\\
-0.937681555747986	0.0323905013501644\\
-0.937681555747986	0.0162382237613201\\
-0.983003854751587	0.0162382237613201\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.667938768863678	0.0699900463223457\\
0.667938768863678	0.0846451446413994\\
0.679083049297333	0.0846451446413994\\
0.679083049297333	0.0699900463223457\\
0.667938768863678	0.0699900463223457\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-2	-0.770043909549713\\
-2	-0.724620282649994\\
-1.97992348670959	-0.724620282649994\\
-1.97992348670959	-0.770043909549713\\
-2	-0.770043909549713\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.666666686534882	0.0846451446413994\\
0.666666686534882	0.0863522812724113\\
0.668035805225372	0.0863522812724113\\
0.668035805225372	0.0846451446413994\\
0.666666686534882	0.0846451446413994\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.66503494977951	0.0812339931726456\\
0.66503494977951	0.0831463783979416\\
0.666666924953461	0.0831463783979416\\
0.666666924953461	0.0812339931726456\\
0.66503494977951	0.0812339931726456\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.398705333471298	-1.33333337306976\\
0.398705333471298	-1.28757464885712\\
0.429294317960739	-1.28757464885712\\
0.429294317960739	-1.33333337306976\\
0.398705333471298	-1.33333337306976\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.651293754577637	0.129347547888756\\
-0.651293754577637	0.158730074763298\\
-0.555555462837219	0.158730074763298\\
-0.555555462837219	0.129347547888756\\
-0.651293754577637	0.129347547888756\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.88888883590698	-0.555555522441864\\
-1.88888883590698	-0.444444358348846\\
-1.79335308074951	-0.444444358348846\\
-1.79335308074951	-0.555555522441864\\
-1.88888883590698	-0.555555522441864\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.555555522441864	0.157002344727516\\
-0.555555522441864	0.177918121218681\\
-0.484760463237762	0.177918121218681\\
-0.484760463237762	0.157002344727516\\
-0.555555522441864	0.157002344727516\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.0805181413888931	-1.72406673431396\\
0.0805181413888931	-1.64791369438171\\
0.155276626348495	-1.64791369438171\\
0.155276626348495	-1.72406673431396\\
0.0805181413888931	-1.72406673431396\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.684457838535309	-0.818260788917542\\
0.684457838535309	-0.782350540161133\\
0.698960721492767	-0.782350540161133\\
0.698960721492767	-0.818260788917542\\
0.684457838535309	-0.818260788917542\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.683843612670898	0.0524657070636749\\
0.683843612670898	0.0634838938713074\\
0.691499471664429	0.0634838938713074\\
0.691499471664429	0.0524657070636749\\
0.683843612670898	0.0524657070636749\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.25177925825119	-1.95208406448364\\
-0.25177925825119	-1.92159390449524\\
-0.190664052963257	-1.92159390449524\\
-0.190664052963257	-1.95208406448364\\
-0.25177925825119	-1.95208406448364\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.149369969964027	-1.64791393280029\\
0.149369969964027	-1.6357786655426\\
0.161036178469658	-1.6357786655426\\
0.161036178469658	-1.64791393280029\\
0.149369969964027	-1.64791393280029\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.698796808719635	-0.782350540161133\\
0.698796808719635	-0.773183941841125\\
0.702248990535736	-0.773183941841125\\
0.702248990535736	-0.782350540161133\\
0.698796808719635	-0.782350540161133\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.942297101020813	0.0323904976248741\\
-0.942297101020813	0.054752416908741\\
-0.87755811214447	0.054752416908741\\
-0.87755811214447	0.0323904976248741\\
-0.942297101020813	0.0323904976248741\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.679083108901978	0.0634838789701462\\
0.679083108901978	0.0701946169137955\\
0.684014558792114	0.0701946169137955\\
0.684014558792114	0.0634838789701462\\
0.679083108901978	0.0634838789701462\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.190664008259773	-1.9243528842926\\
-0.190664008259773	-1.90416812896729\\
-0.15718899667263	-1.90416812896729\\
-0.15718899667263	-1.9243528842926\\
-0.190664008259773	-1.9243528842926\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.97992336750031	-0.726995706558228\\
-1.97992336750031	-0.720116019248962\\
-1.97670590877533	-0.720116019248962\\
-1.97670590877533	-0.726995706558228\\
-1.97992336750031	-0.726995706558228\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.877558171749115	0.0530912801623344\\
-0.877558171749115	0.0647808834910393\\
-0.843356430530548	0.0647808834910393\\
-0.843356430530548	0.0530912801623344\\
-0.877558171749115	0.0530912801623344\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.97782814502716	-0.720116019248962\\
-1.97782814502716	-0.684666156768799\\
-1.9598468542099	-0.684666156768799\\
-1.9598468542099	-0.720116019248962\\
-1.97782814502716	-0.720116019248962\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.721570134162903	-0.0194178372621536\\
0.721570134162903	1.63912773132324e-07\\
0.730373978614807	1.63912773132324e-07\\
0.730373978614807	-0.0194178372621536\\
0.721570134162903	-0.0194178372621536\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.60311371088028	0.0857171714305878\\
0.60311371088028	0.148882612586021\\
0.666666924953461	0.148882612586021\\
0.666666924953461	0.0857171714305878\\
0.60311371088028	0.0857171714305878\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.429294317960739	-1.29070031642914\\
0.429294317960739	-1.22222220897675\\
0.473345011472702	-1.22222220897675\\
0.473345011472702	-1.29070031642914\\
0.429294317960739	-1.29070031642914\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.33333337306976	-0.125118896365166\\
-1.33333337306976	-0.120217338204384\\
-1.32288944721222	-0.120217338204384\\
-1.32288944721222	-0.125118896365166\\
-1.33333337306976	-0.125118896365166\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.739030838012695	-0.666666626930237\\
0.739030838012695	-0.580326914787292\\
0.762227654457092	-0.580326914787292\\
0.762227654457092	-0.666666626930237\\
0.739030838012695	-0.666666626930237\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.471690326929092	-1.22222232818604\\
0.471690326929092	-1.19452714920044\\
0.4886374771595	-1.19452714920044\\
0.4886374771595	-1.22222232818604\\
0.471690326929092	-1.22222232818604\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.7986011505127	-0.444444358348846\\
-1.7986011505127	-0.422730326652527\\
-1.77777767181396	-0.422730326652527\\
-1.77777767181396	-0.444444358348846\\
-1.7986011505127	-0.444444358348846\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.489823549985886	0.177918136119843\\
-0.489823549985886	0.191077619791031\\
-0.444444388151169	0.191077619791031\\
-0.444444388151169	0.177918136119843\\
-0.489823549985886	0.177918136119843\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.698293089866638	0.0334386564791203\\
0.698293089866638	0.0423226393759251\\
0.70391583442688	0.0423226393759251\\
0.70391583442688	0.0334386564791203\\
0.698293089866638	0.0334386564791203\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.77777779102325	-0.428713738918304\\
-1.77777779102325	-0.333333253860474\\
-1.67629277706146	-0.333333253860474\\
-1.67629277706146	-0.428713738918304\\
-1.77777779102325	-0.428713738918304\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.444444358348846	0.189817547798157\\
-0.444444358348846	0.221704035997391\\
-0.333333253860474	0.221704035997391\\
-0.333333253860474	0.189817547798157\\
-0.444444358348846	0.189817547798157\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.691499471664429	0.0423226356506348\\
0.691499471664429	0.0527521297335625\\
0.698503255844116	0.0527521297335625\\
0.698503255844116	0.0423226356506348\\
0.691499471664429	0.0423226356506348\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.161036178469658	-1.64176821708679\\
0.161036178469658	-1.54412746429443\\
0.241554215550423	-1.54412746429443\\
0.241554215550423	-1.64176821708679\\
0.161036178469658	-1.64176821708679\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.702249050140381	-0.773662090301514\\
0.702249050140381	-0.743789196014404\\
0.71359646320343	-0.743789196014404\\
0.71359646320343	-0.773662090301514\\
0.702249050140381	-0.773662090301514\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.333333224058151	0.22004634141922\\
-0.333333224058151	0.226488709449768\\
-0.307040601968765	0.226488709449768\\
-0.307040601968765	0.22004634141922\\
-0.333333224058151	0.22004634141922\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.161599665880203	-1.904168009758\\
-0.161599665880203	-1.86328542232513\\
-0.0953319370746613	-1.86328542232513\\
-0.0953319370746613	-1.904168009758\\
-0.161599665880203	-1.904168009758\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.713382482528687	-0.743789315223694\\
0.713382482528687	-0.724842190742493\\
0.720040202140808	-0.724842190742493\\
0.720040202140808	-0.743789315223694\\
0.713382482528687	-0.743789315223694\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.848340630531311	0.0647808834910393\\
-0.848340630531311	0.0901392325758934\\
-0.772112369537354	0.0901392325758934\\
-0.772112369537354	0.0647808834910393\\
-0.848340630531311	0.0647808834910393\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.511576294898987	0.188478335738182\\
0.511576294898987	0.214618846774101\\
0.555555701255798	0.214618846774101\\
0.555555701255798	0.188478335738182\\
0.511576294898987	0.188478335738182\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0953319817781448	-1.8657318353653\\
-0.0953319817781448	-1.85625207424164\\
-0.082482174038887	-1.85625207424164\\
-0.082482174038887	-1.8657318353653\\
-0.0953319817781448	-1.8657318353653\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.95984673500061	-0.686636745929718\\
-1.95984673500061	-0.666666686534882\\
-1.94955778121948	-0.666666686534882\\
-1.94955778121948	-0.686636745929718\\
-1.95984673500061	-0.686636745929718\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.730373978614807	-0.0944061726331711\\
0.730373978614807	-0.0076100081205368\\
0.762227654457092	-0.0076100081205368\\
0.762227654457092	-0.0944061726331711\\
0.730373978614807	-0.0944061726331711\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.772112369537354	0.0884664729237556\\
-0.772112369537354	0.0971712693572044\\
-0.745591998100281	0.0971712693572044\\
-0.745591998100281	0.0884664729237556\\
-0.772112369537354	0.0884664729237556\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.555555760860443	0.148882612586021\\
0.555555760860443	0.194642797112465\\
0.60883492231369	0.194642797112465\\
0.60883492231369	0.148882612586021\\
0.555555760860443	0.148882612586021\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.32778656482697	-0.120217345654964\\
-1.32778656482697	-0.0887379869818687\\
-1.25689017772675	-0.0887379869818687\\
-1.25689017772675	-0.120217345654964\\
-1.32778656482697	-0.120217345654964\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.762227654457092	-0.58911120891571\\
0.762227654457092	-0.555555462837219\\
0.771597623825073	-0.555555462837219\\
0.771597623825073	-0.58911120891571\\
0.762227654457092	-0.58911120891571\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.711418509483337	0.0126057881861925\\
0.711418509483337	0.0211613867431879\\
0.716332197189331	0.0211613867431879\\
0.716332197189331	0.0126057881861925\\
0.711418509483337	0.0126057881861925\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.488637447357178	-1.19706535339355\\
0.488637447357178	-1.11111116409302\\
0.539815306663513	-1.11111116409302\\
0.539815306663513	-1.19706535339355\\
0.488637447357178	-1.19706535339355\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.25689017772675	-0.0906556025147438\\
-1.25689017772675	-0.0801448598504066\\
-1.23255383968353	-0.0801448598504066\\
-1.23255383968353	-0.0906556025147438\\
-1.25689017772675	-0.0906556025147438\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.768937289714813	-0.555555522441864\\
0.768937289714813	-0.444444358348846\\
0.791495382785797	-0.444444358348846\\
0.791495382785797	-0.555555522441864\\
0.768937289714813	-0.555555522441864\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.70391583442688	0.0211613886058331\\
0.70391583442688	0.0337882302701473\\
0.711639046669006	0.0337882302701473\\
0.711639046669006	0.0211613886058331\\
0.70391583442688	0.0211613886058331\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.538586258888245	-1.11111116409302\\
0.538586258888245	-1.09408283233643\\
0.547980546951294	-1.09408283233643\\
0.547980546951294	-1.11111116409302\\
0.538586258888245	-1.11111116409302\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.68201148509979	-0.333333224058151\\
-1.68201148509979	-0.3213811814785\\
-1.66666662693024	-0.3213811814785\\
-1.66666662693024	-0.333333224058151\\
-1.68201148509979	-0.333333224058151\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.789490580558777	-0.444444358348846\\
0.789490580558777	-0.374625861644745\\
0.794081330299377	-0.374625861644745\\
0.794081330299377	-0.444444358348846\\
0.789490580558777	-0.444444358348846\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.241554215550423	-1.54728388786316\\
0.241554215550423	-1.54305362701416\\
0.244889810681343	-1.54305362701416\\
0.244889810681343	-1.54728388786316\\
0.241554215550423	-1.54728388786316\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.66666662693024	-0.325840324163437\\
-1.66666662693024	-0.238515347242355\\
-1.55555546283722	-0.238515347242355\\
-1.55555546283722	-0.325840324163437\\
-1.66666662693024	-0.325840324163437\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.790892362594604	-0.271398842334747\\
0.790892362594604	-0.222222119569778\\
0.794081330299377	-0.222222119569778\\
0.794081330299377	-0.271398842334747\\
0.790892362594604	-0.271398842334747\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.313717633485794	0.22648873925209\\
-0.313717633485794	0.248953342437744\\
-0.222222119569778	0.248953342437744\\
-0.222222119569778	0.22648873925209\\
-0.313717633485794	0.22648873925209\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.347022980451584	0.249707281589508\\
0.347022980451584	0.280355036258698\\
0.444444626569748	0.280355036258698\\
0.444444626569748	0.249707281589508\\
0.347022980451584	0.249707281589508\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.242507755756378	-1.54305362701416\\
0.242507755756378	-1.44105172157288\\
0.322072267532349	-1.44105172157288\\
0.322072267532349	-1.54305362701416\\
0.242507755756378	-1.54305362701416\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.720040202140808	-0.725552439689636\\
0.720040202140808	-0.705227971076965\\
0.727262020111084	-0.705227971076965\\
0.727262020111084	-0.725552439689636\\
0.720040202140808	-0.725552439689636\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.55555558204651	-0.250014364719391\\
-1.55555558204651	-0.222222089767456\\
-1.51278471946716	-0.222222089767456\\
-1.51278471946716	-0.250014364719391\\
-1.55555558204651	-0.250014364719391\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.768334865570068	-0.22222213447094\\
0.768334865570068	-0.111111000180244\\
0.794081330299377	-0.111111000180244\\
0.794081330299377	-0.22222213447094\\
0.768334865570068	-0.22222213447094\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.22222213447094	0.247578799724579\\
-0.22222213447094	0.272062182426453\\
-0.111111000180244	0.272062182426453\\
-0.111111000180244	0.247578799724579\\
-0.22222213447094	0.247578799724579\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.44444465637207	0.21461883187294\\
0.44444465637207	0.254522383213043\\
0.52200984954834	0.254522383213043\\
0.52200984954834	0.21461883187294\\
0.44444465637207	0.21461883187294\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0856789946556091	-1.85625207424164\\
-0.0856789946556091	-1.80833613872528\\
-0.0175024569034576	-1.80833613872528\\
-0.0175024569034576	-1.85625207424164\\
-0.0856789946556091	-1.85625207424164\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.726976990699768	-0.705227971076965\\
0.726976990699768	-0.671903014183044\\
0.737831354141235	-0.671903014183044\\
0.737831354141235	-0.705227971076965\\
0.726976990699768	-0.705227971076965\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.762227654457092	-0.111110970377922\\
0.762227654457092	-0.0869476199150085\\
0.771273255348206	-0.0869476199150085\\
0.771273255348206	-0.111110970377922\\
0.762227654457092	-0.111110970377922\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.750738501548767	0.0971712619066238\\
-0.750738501548767	0.12414962053299\\
-0.666666626930237	0.12414962053299\\
-0.666666626930237	0.0971712619066238\\
-0.750738501548767	0.0971712619066238\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.111110970377922	0.270946592092514\\
-0.111110970377922	0.275059312582016\\
-0.0842818766832352	0.275059312582016\\
-0.0842818766832352	0.270946592092514\\
-0.111110970377922	0.270946592092514\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
1.19209289550781e-07	0.287889510393143\\
1.19209289550781e-07	0.300373166799545\\
0.111111246049404	0.300373166799545\\
0.111111246049404	0.287889510393143\\
1.19209289550781e-07	0.287889510393143\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.716332197189331	1.34110450744629e-07\\
0.716332197189331	0.0129914991557598\\
0.723540663719177	0.0129914991557598\\
0.723540663719177	1.34110450744629e-07\\
0.716332197189331	1.34110450744629e-07\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.23670876026154	-0.0801448374986649\\
-1.23670876026154	-0.0570784360170364\\
-1.18044698238373	-0.0570784360170364\\
-1.18044698238373	-0.0801448374986649\\
-1.23670876026154	-0.0801448374986649\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.111111238598824	0.297695368528366\\
0.111111238598824	0.300694674253464\\
0.222222372889519	0.300694674253464\\
0.222222372889519	0.297695368528366\\
0.111111238598824	0.297695368528366\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.547980606555939	-1.09616208076477\\
0.547980606555939	-1\\
0.600227177143097	-1\\
0.600227177143097	-1.09616208076477\\
0.547980606555939	-1.09616208076477\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.18044698238373	-0.058515191078186\\
-1.18044698238373	-0.0400723591446877\\
-1.13453090190887	-0.0400723591446877\\
-1.13453090190887	-0.058515191078186\\
-1.18044698238373	-0.058515191078186\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.794081330299377	-0.413901746273041\\
0.794081330299377	-0.333333253860474\\
0.800829410552979	-0.333333253860474\\
0.800829410552979	-0.413901746273041\\
0.794081330299377	-0.413901746273041\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.22222238779068	0.284239143133163\\
0.22222238779068	0.300434678792953\\
0.333333492279053	0.300434678792953\\
0.333333492279053	0.284239143133163\\
0.22222238779068	0.284239143133163\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.599193632602692	-1\\
0.599193632602692	-0.983299970626831\\
0.607323706150055	-0.983299970626831\\
0.607323706150055	-1\\
0.599193632602692	-1\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.794081330299377	-0.333333224058151\\
0.794081330299377	-0.222222119569778\\
0.800246000289917	-0.222222119569778\\
0.800246000289917	-0.333333224058151\\
0.794081330299377	-0.333333224058151\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.333333522081375	0.28035506606102\\
0.333333522081375	0.286151319742203\\
0.355156689882278	0.286151319742203\\
0.355156689882278	0.28035506606102\\
0.333333522081375	0.28035506606102\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.322072237730026	-1.44417715072632\\
0.322072237730026	-1.43819332122803\\
0.326384514570236	-1.43819332122803\\
0.326384514570236	-1.44417715072632\\
0.322072237730026	-1.44417715072632\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.52853441238403	-0.22222213447094\\
-1.52853441238403	-0.176279380917549\\
-1.44444441795349	-0.176279380917549\\
-1.44444441795349	-0.22222213447094\\
-1.52853441238403	-0.22222213447094\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.794081330299377	-0.22222213447094\\
0.794081330299377	-0.22085602581501\\
0.794333219528198	-0.22085602581501\\
0.794333219528198	-0.22222213447094\\
0.794081330299377	-0.22222213447094\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0225513428449631	-1.80833601951599\\
-0.0225513428449631	-1.79112577438354\\
7.45058059692383e-08	-1.79112577438354\\
7.45058059692383e-08	-1.80833601951599\\
-0.0225513428449631	-1.80833601951599\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.324268013238907	-1.43819355964661\\
0.324268013238907	-1.33333325386047\\
0.4015933573246	-1.33333325386047\\
0.4015933573246	-1.43819355964661\\
0.324268013238907	-1.43819355964661\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.73783141374588	-0.673004627227783\\
0.73783141374588	-0.666666626930237\\
0.739924967288971	-0.666666626930237\\
0.739924967288971	-0.673004627227783\\
0.73783141374588	-0.673004627227783\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.44444441795349	-0.182453244924545\\
-1.44444441795349	-0.11866569519043\\
-1.33333325386047	-0.11866569519043\\
-1.33333325386047	-0.182453244924545\\
-1.44444441795349	-0.182453244924545\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-0.0921192914247513	0.275059312582016\\
-0.0921192914247513	0.289881438016891\\
1.63912773132324e-07	0.289881438016891\\
1.63912773132324e-07	0.275059312582016\\
-0.0921192914247513	0.275059312582016\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.13746237754822	-0.0400723740458488\\
-1.13746237754822	-0.0272689536213875\\
-1.10400366783142	-0.0272689536213875\\
-1.10400366783142	-0.0400723740458488\\
-1.13746237754822	-0.0400723740458488\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.6073237657547	-0.985810160636902\\
0.6073237657547	-0.888888835906982\\
0.654441356658936	-0.888888835906982\\
0.654441356658936	-0.985810160636902\\
0.6073237657547	-0.985810160636902\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.10400378704071	-0.0282090082764626\\
-1.10400378704071	1.11758708953857e-07\\
-1.0292261838913	1.11758708953857e-07\\
-1.0292261838913	-0.0282090082764626\\
-1.10400378704071	-0.0282090082764626\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
0.653169751167297	-0.888888895511627\\
0.653169751167297	-0.856579005718231\\
0.666666865348816	-0.856579005718231\\
0.666666865348816	-0.888888895511627\\
0.653169751167297	-0.888888895511627\\
}--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
x	y\\
-1.02756059169769	-0.000137511611683294\\
-1.02756059169769	1.11729605123401e-07\\
-1.02719128131866	1.11729605123401e-07\\
-1.02719128131866	-0.000137511611683294\\
-1.02756059169769	-0.000137511611683294\\
}--cycle;

\addplot[flow arrow]
 table[row sep=crcr] {%
x	y	u	v\\
-1.7 -1.7 4.473947391727199 0.716600903710270 \\
-1.7 -1.275 4.898947391727199 0.291600903710269 \\
-1.7 -0.85 5.323947391727200 -0.133399096289730 \\
-1.7 -0.425 5.748947391727199 -0.558399096289731 \\
-1.7 0 6.173947391727199 -0.983399096289730 \\
-1.7 0.425 6.598947391727199 -1.408399096289730 \\
-1.7 0.85 7.023947391727199 -1.833399096289730 \\
-1.7 1.275 7.448947391727200 -2.258399096289730 \\
-1.7 1.7 7.873947391727199 -2.683399096289731 \\
-1.275 -1.7 2.153701410101579 0.784973232382389 \\
-1.275 -1.275 2.578701410101579 0.359973232382389 \\
-1.275 -0.85 3.003701410101579 -0.065026767617611 \\
-1.275 -0.425 3.428701410101579 -0.490026767617611 \\
-1.275 0 3.853701410101579 -0.915026767617611 \\
-1.275 0.425 4.278701410101579 -1.340026767617611 \\
-1.275 0.85 4.703701410101578 -1.765026767617611 \\
-1.275 1.275 5.128701410101579 -2.190026767617611 \\
-1.275 1.7 5.553701410101580 -2.615026767617611 \\
-0.85 -1.7 0.489646851925991 1.135577752852237 \\
-0.85 -1.275 0.914646851925991 0.710577752852238 \\
-0.85 -0.85 1.339646851925991 0.285577752852238 \\
-0.85 -0.425 1.764646851925991 -0.139422247147762 \\
-0.85 0 2.189646851925991 -0.564422247147762 \\
-0.85 0.425 2.614646851925991 -0.989422247147762 \\
-0.85 0.85 3.039646851925991 -1.414422247147762 \\
-0.85 1.275 3.464646851925991 -1.839422247147762 \\
-0.85 1.7 3.889646851925991 -2.264422247147762 \\
-0.425 -1.7 -0.745409580336621 1.529991572942491 \\
-0.425 -1.275 -0.320409580336621 1.104991572942491 \\
-0.425 -0.85 0.104590419663379 0.679991572942491 \\
-0.425 -0.425 0.529590419663379 0.254991572942491 \\
-0.425 0 0.954590419663379 -0.170008427057509 \\
-0.425 0.425 1.379590419663379 -0.595008427057509 \\
-0.425 0.85 1.804590419663379 -1.020008427057509 \\
-0.425 1.275 2.229590419663379 -1.445008427057509 \\
-0.425 1.7 2.654590419663378 -1.870008427057509 \\
0 -1.7 -1.7 1.700000000000000 \\
0 -1.275 -1.275 1.275000000000000 \\
0 -0.85 -0.85 0.850000000000000 \\
0 -0.425 -0.425 0.425000000000000 \\
0 0 0 0 \\
0 0.425 0.425 -0.425000000000000 \\
0 0.85 0.850 -0.850000000000000 \\
0 1.275 1.275 -1.275000000000000 \\
0 1.7 1.700 -1.700000000000000 \\
0.425 -1.7 -2.471230214870153 1.529991572942491 \\
0.425 -1.275 -2.046230214870152 1.104991572942491 \\
0.425 -0.85 -1.621230214870153 0.679991572942491 \\
0.425 -0.425 -1.196230214870153 0.254991572942491 \\
0.425 0 -0.771230214870153 -0.170008427057509 \\
0.425 0.425 -0.346230214870153 -0.595008427057509 \\
0.425 0.85 0.078769785129847 -1.020008427057509 \\
0.425 1.275 0.503769785129847 -1.445008427057509 \\
0.425 1.7 0.928769785129847 -1.870008427057509 \\
0.85 -1.7 -3.122585068051273 1.135577752852237 \\
0.85 -1.275 -2.697585068051273 0.710577752852238 \\
0.85 -0.85 -2.272585068051273 0.285577752852238 \\
0.85 -0.425 -1.847585068051273 -0.139422247147762 \\
0.85 0 -1.422585068051273 -0.564422247147762 \\
0.85 0.425 -0.997585068051273 -0.989422247147762 \\
0.85 0.85 -0.572585068051273 -1.414422247147762 \\
0.85 1.275 -0.147585068051273 -1.839422247147762 \\
0.85 1.7 0.277414931948727 -2.264422247147762 \\
1.275 -1.7 -3.695569031778593 0.784973232382389 \\
1.275 -1.275 -3.270569031778592 0.359973232382389 \\
1.275 -0.85 -2.845569031778592 -0.065026767617611 \\
1.275 -0.425 -2.420569031778593 -0.490026767617611 \\
1.275 0 -1.995569031778593 -0.915026767617611 \\
1.275 0.425 -1.570569031778593 -1.340026767617611 \\
1.275 0.85 -1.145569031778593 -1.765026767617611 \\
1.275 1.275 -0.720569031778593 -2.190026767617611 \\
1.275 1.7 -0.295569031778593 -2.615026767617611 \\
1.7 -1.7 -4.217316475947265 0.716600903710270 \\
1.7 -1.275 -3.792316475947265 0.291600903710269 \\
1.7 -0.85 -3.367316475947265 -0.133399096289730 \\
1.7 -0.425 -2.942316475947266 -0.558399096289731 \\
1.7 0 -2.517316475947265 -0.983399096289730 \\
1.7 0.425 -2.092316475947265 -1.408399096289730 \\
1.7 0.85 -1.667316475947265 -1.833399096289730 \\
1.7 1.275 -1.242316475947265 -2.258399096289730 \\
1.7 1.7 -0.817316475947265 -2.683399096289731 \\
};


==> figures/experiments-groupplot/groupplot-legend.tikz <==
\addlegendimage{initial set}
\addlegendentry{$\Xinit$}
\addlegendimage{unsafe set}
\addlegendentry{$\Xu$}
\addlegendimage{valid zerolevel set}
\addlegendentry{$\XzeroSub{i}$}
\addlegendimage{flow arrow legend}
\addlegendentry{$f$}


==> figures/experiments-groupplot/groupplot.tikz <==
%
\begin{tikzpicture}
  \def\rows{1}
  \def\cols{5}
  \def\horzsep{7.5mm}
  \def\basepath{figures/experiments-groupplot/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*\textwidth -\horzsep,
      height=1/\cols*\textwidth -\horzsep,
      legend style={legend columns=4,legend to name=explegendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
    ]
    \nextgroupplot[xmin=0,xmax=4,ymin=0,ymax=4,ylabel={\footnotesize $x_{(2)}$},xlabel={\footnotesize $x_{(1)}$},title={(a) Three Sets},point meta min=-0.74522191286087,point meta max=1.14226353168488]
    \input{\basepath threeSets.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=0,xmax=4,ymin=0,ymax=4,xlabel={\footnotesize $x_{(1)}$},title={(b) Two Barriers},point meta min=-1.02174246311188,point meta max=0.399914771318436]
    \input{\basepath twoBarriers.tikz}
    \nextgroupplot[xmin=-2,xmax=2,ymin=-2,ymax=2,xlabel={\footnotesize $x_{(1)}$},title={(c) Darboux},point meta min=-0.542969763278961,point meta max=0.650466442108154]
    \input{\basepath darboux.tikz}
    \nextgroupplot[xmin=-3.5,xmax=2,ymin=-2,ymax=1,xlabel={\footnotesize $x_{(1)}$},title={(d) Polynomial},point meta min=-0.417060792446136,point meta max=1.27043199539185]
    \input{\basepath polynomial.tikz}
    \nextgroupplot[xmin=-2,xmax=2,ymin=-2,ymax=2,xlabel={\footnotesize $x_{(1)}$},title={(e) Exponential},point meta min=-0.682477116584778,point meta max=1.20031499862671,]
    \input{\basepath groupplot-legend.tikz}
    \input{\basepath exponential.tikz}
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node at([yshift=-3ex]legendpos) {\pgfplotslegendfromname{explegendname}};

\end{tikzpicture}%


==> figures/experiments-groupplot/polynomial.tikz <==
\addplot[surface plot]
table[row sep=crcr, point meta=\thisrow{c}] {%
    %
    x	y	c\\
    -3.5	-2	1.20806550979614\\
    -3.5	-1.66666662693024	1.25552082061768\\
    -3.5	-1.33333337306976	1.27043199539185\\
    -3.5	-1	1.24446141719818\\
    -3.5	-0.666666686534882	1.15994954109192\\
    -3.5	-0.333333343267441	1.0055741071701\\
    -3.5	0	0.834610998630524\\
    -3.5	0.333333343267441	0.7270388007164\\
    -3.5	0.666666686534882	0.683565378189087\\
    -3.5	1	0.669401466846466\\
    -2.88888883590698	-2	1.03856384754181\\
    -2.88888883590698	-1.66666662693024	1.10664296150208\\
    -2.88888883590698	-1.33333337306976	1.14380240440369\\
    -2.88888883590698	-1	1.13127636909485\\
    -2.88888883590698	-0.666666686534882	1.0454488992691\\
    -2.88888883590698	-0.333333343267441	0.884253323078156\\
    -2.88888883590698	0	0.72282350063324\\
    -2.88888883590698	0.333333343267441	0.638152122497559\\
    -2.88888883590698	0.666666686534882	0.61414098739624\\
    -2.88888883590698	1	0.611308455467224\\
    -2.27777767181396	-2	0.846484124660492\\
    -2.27777767181396	-1.66666662693024	0.913864135742188\\
    -2.27777767181396	-1.33333337306976	0.963255882263184\\
    -2.27777767181396	-1	0.964966297149658\\
    -2.27777767181396	-0.666666686534882	0.884789228439331\\
    -2.27777767181396	-0.333333343267441	0.726423859596252\\
    -2.27777767181396	0	0.581571936607361\\
    -2.27777767181396	0.333333343267441	0.521928191184998\\
    -2.27777767181396	0.666666686534882	0.518994152545929\\
    -2.27777767181396	1	0.529582738876343\\
    -1.66666662693024	-2	0.661775469779968\\
    -1.66666662693024	-1.66666662693024	0.705115139484406\\
    -1.66666662693024	-1.33333337306976	0.742249727249146\\
    -1.66666662693024	-1	0.742518782615662\\
    -1.66666662693024	-0.666666686534882	0.665257155895233\\
    -1.66666662693024	-0.333333343267441	0.517686307430267\\
    -1.66666662693024	0	0.398422598838806\\
    -1.66666662693024	0.333333343267441	0.368551790714264\\
    -1.66666662693024	0.666666686534882	0.390874266624451\\
    -1.66666662693024	1	0.419511795043945\\
    -1.05555558204651	-2	0.496513187885284\\
    -1.05555558204651	-1.66666662693024	0.508657455444336\\
    -1.05555558204651	-1.33333337306976	0.514473557472229\\
    -1.05555558204651	-1	0.488454103469849\\
    -1.05555558204651	-0.666666686534882	0.395652085542679\\
    -1.05555558204651	-0.333333343267441	0.254977941513062\\
    -1.05555558204651	0	0.165695786476135\\
    -1.05555558204651	0.333333343267441	0.171289265155792\\
    -1.05555558204651	0.666666686534882	0.226321518421173\\
    -1.05555558204651	1	0.281881928443909\\
    -0.444444447755814	-2	0.347866952419281\\
    -0.444444447755814	-1.66666662693024	0.335764944553375\\
    -0.444444447755814	-1.33333337306976	0.309422254562378\\
    -0.444444447755814	-1	0.244595587253571\\
    -0.444444447755814	-0.666666686534882	0.116324663162231\\
    -0.444444447755814	-0.333333343267441	-0.0341038703918457\\
    -0.444444447755814	0	-0.102579653263092\\
    -0.444444447755814	0.333333343267441	-0.0620397925376892\\
    -0.444444447755814	0.666666686534882	0.0343589186668396\\
    -0.444444447755814	1	0.132539391517639\\
    0.16666667163372	-2	0.216119349002838\\
    0.16666667163372	-1.66666662693024	0.19096702337265\\
    0.16666667163372	-1.33333337306976	0.143290638923645\\
    0.16666667163372	-1	0.0461662411689758\\
    0.16666667163372	-0.666666686534882	-0.117967367172241\\
    0.16666667163372	-0.333333343267441	-0.285444319248199\\
    0.16666667163372	0	-0.344833314418793\\
    0.16666667163372	0.333333343267441	-0.274254143238068\\
    0.16666667163372	0.666666686534882	-0.124449253082275\\
    0.16666667163372	1	0.0465685129165649\\
    0.777777791023254	-2	0.116640150547028\\
    0.777777791023254	-1.66666662693024	0.0929340720176697\\
    0.777777791023254	-1.33333337306976	0.0433812141418457\\
    0.777777791023254	-1	-0.0610702037811279\\
    0.777777791023254	-0.666666686534882	-0.230530619621277\\
    0.777777791023254	-0.333333343267441	-0.384969294071198\\
    0.777777791023254	0	-0.417060792446136\\
    0.777777791023254	0.333333343267441	-0.314088046550751\\
    0.777777791023254	0.666666686534882	-0.123750865459442\\
    0.777777791023254	1	0.0927541255950928\\
    1.38888883590698	-2	0.11252498626709\\
    1.38888883590698	-1.66666662693024	0.122791945934296\\
    1.38888883590698	-1.33333337306976	0.107511818408966\\
    1.38888883590698	-1	0.0286528468132019\\
    1.38888883590698	-0.666666686534882	-0.125780582427979\\
    1.38888883590698	-0.333333343267441	-0.273824512958527\\
    1.38888883590698	0	-0.324606597423553\\
    1.38888883590698	0.333333343267441	-0.271649181842804\\
    1.38888883590698	0.666666686534882	-0.142682075500488\\
    1.38888883590698	1	0.0269655585289001\\
    2	-2	0.296884655952454\\
    2	-1.66666662693024	0.319827377796173\\
    2	-1.33333337306976	0.287994146347046\\
    2	-1	0.164862513542175\\
    2	-0.666666686534882	-0.0428059101104736\\
    2	-0.333333343267441	-0.234657347202301\\
    2	0	-0.32844477891922\\
    2	0.333333343267441	-0.324982464313507\\
    2	0.666666686534882	-0.245613515377045\\
    2	1	-0.113660395145416\\
  };

\addplot [initial set]
table[row sep=crcr] {%
    x	y\\
    1	-0.5\\
    1	0.5\\
    2	0.5\\
    2	-0.5\\
    1	-0.5\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    -1.4	-1.4\\
    -1.4	-0.6\\
    -0.6	-0.6\\
    -0.6	-1.4\\
    -1.4	-1.4\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.46776914596558	-0.875\\
    1.46776914596558	-0.865026473999023\\
    1.484375	-0.865026473999023\\
    1.484375	-0.875\\
    1.46776914596558	-0.875\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.641017735004425	0.25\\
    -0.641017735004425	0.261905312538147\\
    -0.636106312274933	0.261905312538147\\
    -0.636106312274933	0.25\\
    -0.641017735004425	0.25\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.379329830408096	0.625\\
    -0.379329830408096	0.642097949981689\\
    -0.361845165491104	0.642097949981689\\
    -0.361845165491104	0.625\\
    -0.379329830408096	0.625\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.484375	-0.865987062454224\\
    1.484375	-0.849245071411133\\
    1.51537394523621	-0.849245071411133\\
    1.51537394523621	-0.865987062454224\\
    1.484375	-0.865987062454224\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.636106252670288	0.260028004646301\\
    -0.636106252670288	0.296875\\
    -0.620111227035522	0.296875\\
    -0.620111227035522	0.260028004646301\\
    -0.636106252670288	0.260028004646301\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.361845165491104	0.641156196594238\\
    -0.361845165491104	0.666338562965393\\
    -0.334655314683914	0.666338562965393\\
    -0.334655314683914	0.641156196594238\\
    -0.361845165491104	0.641156196594238\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.103000447154045	-0.862105965614319\\
    0.103000447154045	-0.853283166885376\\
    0.116620868444443	-0.853283166885376\\
    0.116620868444443	-0.862105965614319\\
    0.103000447154045	-0.862105965614319\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.116620868444443	-0.875\\
    0.116620868444443	-0.861733913421631\\
    0.138133943080902	-0.861733913421631\\
    0.138133943080902	-0.875\\
    0.116620868444443	-0.875\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.642821669578552	-0.126078993082047\\
    -0.642821669578552	-0.125\\
    -0.642339706420898	-0.125\\
    -0.642339706420898	-0.126078993082047\\
    -0.642821669578552	-0.126078993082047\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.778326392173767	-1.17207670211792\\
    0.778326392173767	-1.16775059700012\\
    0.796875	-1.16775059700012\\
    0.796875	-1.17207670211792\\
    0.778326392173767	-1.17207670211792\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.796875	-1.17953836917877\\
    0.796875	-1.16840946674347\\
    0.8828125	-1.16840946674347\\
    0.8828125	-1.17953836917877\\
    0.796875	-1.17953836917877\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0692117288708687	-0.833324432373047\\
    0.0692117288708687	-0.831566333770752\\
    0.0718406513333321	-0.831566333770752\\
    0.0718406513333321	-0.833324432373047\\
    0.0692117288708687	-0.833324432373047\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.51236391067505	-0.849244952201843\\
    1.51236391067505	-0.823490023612976\\
    1.56549763679504	-0.823490023612976\\
    1.56549763679504	-0.849244952201843\\
    1.51236391067505	-0.849244952201843\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.621390283107758	0.296875\\
    -0.621390283107758	0.34375\\
    -0.596546590328217	0.34375\\
    -0.596546590328217	0.296875\\
    -0.621390283107758	0.296875\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.335808366537094	0.666338622570038\\
    -0.335808366537094	0.687623918056488\\
    -0.311954289674759	0.687623918056488\\
    -0.311954289674759	0.666338622570038\\
    -0.335808366537094	0.666338622570038\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.8828125	-1.17947864532471\\
    0.8828125	-1.16821265220642\\
    0.96875	-1.16821265220642\\
    0.96875	-1.17947864532471\\
    0.8828125	-1.17947864532471\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0718406438827515	-0.853283166885376\\
    0.0718406438827515	-0.833068370819092\\
    0.103523015975952	-0.833068370819092\\
    0.103523015975952	-0.853283166885376\\
    0.0718406438827515	-0.853283166885376\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.311954319477081	0.686502277851105\\
    -0.311954319477081	0.707677185535431\\
    -0.286693036556244	0.707677185535431\\
    -0.286693036556244	0.686502277851105\\
    -0.311954319477081	0.686502277851105\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.96875	-1.17163276672363\\
    0.96875	-1.16775059700012\\
    0.982063055038452	-1.16775059700012\\
    0.982063055038452	-1.17163276672363\\
    0.96875	-1.17163276672363\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.597013592720032	-0.218850672245026\\
    -0.597013592720032	-0.21875\\
    -0.59695029258728	-0.21875\\
    -0.59695029258728	-0.218850672245026\\
    -0.597013592720032	-0.218850672245026\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.62203323841095	-0.218689829111099\\
    -0.62203323841095	-0.171875\\
    -0.59695029258728	-0.171875\\
    -0.59695029258728	-0.218689829111099\\
    -0.62203323841095	-0.218689829111099\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0935360044240952	-0.742330431938171\\
    -0.0935360044240952	-0.719909071922302\\
    -0.0625	-0.719909071922302\\
    -0.0625	-0.742330431938171\\
    -0.0935360044240952	-0.742330431938171\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.642339706420898	-0.171875\\
    -0.642339706420898	-0.125\\
    -0.621159076690674	-0.125\\
    -0.621159076690674	-0.171875\\
    -0.642339706420898	-0.171875\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.628450512886047	-1.15339326858521\\
    0.628450512886047	-1.12662577629089\\
    0.7109375	-1.12662577629089\\
    0.7109375	-1.15339326858521\\
    0.628450512886047	-1.15339326858521\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0625	0.848839402198792\\
    -0.0625	0.862332940101624\\
    -0.0268511306494474	0.862332940101624\\
    -0.0268511306494474	0.848839402198792\\
    -0.0625	0.848839402198792\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.690891623497009	0.862823784351349\\
    0.690891623497009	0.865401685237885\\
    0.7109375	0.865401685237885\\
    0.7109375	0.862823784351349\\
    0.690891623497009	0.862823784351349\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.3125	0.92069011926651\\
    1.3125	0.930115878582001\\
    1.33912587165833	0.930115878582001\\
    1.33912587165833	0.92069011926651\\
    1.3125	0.92069011926651\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.7109375	-1.16775059700012\\
    0.7109375	-1.15066409111023\\
    0.793651700019836	-1.15066409111023\\
    0.793651700019836	-1.16775059700012\\
    0.7109375	-1.16775059700012\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.7109375	0.854246199131012\\
    0.7109375	0.863400638103485\\
    0.796875	0.863400638103485\\
    0.796875	0.854246199131012\\
    0.7109375	0.854246199131012\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0360810086131096	-0.831566274166107\\
    0.0360810086131096	-0.809849441051483\\
    0.0695768967270851	-0.809849441051483\\
    0.0695768967270851	-0.831566274166107\\
    0.0360810086131096	-0.831566274166107\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.56364822387695	-0.823490023612976\\
    1.56364822387695	-0.820252895355225\\
    1.5703125	-0.820252895355225\\
    1.5703125	-0.823490023612976\\
    1.56364822387695	-0.823490023612976\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.676785111427307	-0.00631200801581144\\
    -0.676785111427307	0.0156249990686774\\
    -0.673604011535645	0.0156249990686774\\
    -0.673604011535645	-0.00631200801581144\\
    -0.676785111427307	-0.00631200801581144\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.597253084182739	0.34375\\
    -0.597253084182739	0.36577695608139\\
    -0.584612011909485	0.36577695608139\\
    -0.584612011909485	0.34375\\
    -0.597253084182739	0.34375\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.796875	0.849955141544342\\
    0.796875	0.855012476444244\\
    0.8828125	0.855012476444244\\
    0.8828125	0.849955141544342\\
    0.796875	0.849955141544342\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.964532017707825	-1.16775059700012\\
    0.964532017707825	-1.16734981536865\\
    0.96875	-1.16734981536865\\
    0.96875	-1.16775059700012\\
    0.964532017707825	-1.16775059700012\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.5703125	-0.821190237998962\\
    1.5703125	-0.797735095024109\\
    1.62876439094543	-0.797735095024109\\
    1.62876439094543	-0.821190237998962\\
    1.5703125	-0.821190237998962\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.678726494312286	0.015625\\
    -0.678726494312286	0.0625\\
    -0.675834000110626	0.0625\\
    -0.675834000110626	0.015625\\
    -0.678726494312286	0.015625\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.58461195230484	0.364116489887238\\
    -0.58461195230484	0.390625\\
    -0.568749010562897	0.390625\\
    -0.568749010562897	0.364116489887238\\
    -0.58461195230484	0.364116489887238\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.288080215454102	0.707677245140076\\
    -0.288080215454102	0.728666424751282\\
    -0.262063443660736	0.728666424751282\\
    -0.262063443660736	0.707677245140076\\
    -0.288080215454102	0.707677245140076\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.8828125	0.84965991973877\\
    0.8828125	0.852184414863586\\
    0.96875	0.852184414863586\\
    0.96875	0.84965991973877\\
    0.8828125	0.84965991973877\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.970159769058228	-1.16775059700012\\
    0.970159769058228	-1.14347696304321\\
    1.0546875	-1.14347696304321\\
    1.0546875	-1.16775059700012\\
    0.970159769058228	-1.16775059700012\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.567527115345001	-0.288007140159607\\
    -0.567527115345001	-0.265625\\
    -0.551560938358307	-0.265625\\
    -0.551560938358307	-0.288007140159607\\
    -0.567527115345001	-0.288007140159607\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.67864978313446	0.0625\\
    -0.67864978313446	0.109375\\
    -0.675195932388306	0.109375\\
    -0.675195932388306	0.0625\\
    -0.67864978313446	0.0625\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.262063443660736	0.72753119468689\\
    -0.262063443660736	0.749015808105469\\
    -0.233410090208054	0.749015808105469\\
    -0.233410090208054	0.72753119468689\\
    -0.262063443660736	0.72753119468689\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.96875	0.850812554359436\\
    0.96875	0.859535574913025\\
    1.0546875	0.859535574913025\\
    1.0546875	0.850812554359436\\
    0.96875	0.850812554359436\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.0546875	-1.14762139320374\\
    1.0546875	-1.12662577629089\\
    1.0960955619812	-1.12662577629089\\
    1.0960955619812	-1.14762139320374\\
    1.0546875	-1.14762139320374\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.142865866422653	-0.684454739093781\\
    -0.142865866422653	-0.683257520198822\\
    -0.141304403543472	-0.683257520198822\\
    -0.141304403543472	-0.684454739093781\\
    -0.142865866422653	-0.684454739093781\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.596876323223114	-0.265625\\
    -0.596876323223114	-0.21875\\
    -0.566810667514801	-0.21875\\
    -0.566810667514801	-0.265625\\
    -0.596876323223114	-0.265625\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.675907492637634	0.109375\\
    -0.675907492637634	0.124654322862625\\
    -0.673604011535645	0.124654322862625\\
    -0.673604011535645	0.109375\\
    -0.675907492637634	0.109375\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.0546875	0.858388245105743\\
    1.0546875	0.865401685237885\\
    1.0984742641449	0.865401685237885\\
    1.0984742641449	0.858388245105743\\
    1.0546875	0.858388245105743\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.541511952877045	-1.09823524951935\\
    0.541511952877045	-1.09151518344879\\
    0.555979549884796	-1.09151518344879\\
    0.555979549884796	-1.09823524951935\\
    0.541511952877045	-1.09823524951935\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.141304403543472	-0.713921666145325\\
    -0.141304403543472	-0.684139609336853\\
    -0.101902216672897	-0.684139609336853\\
    -0.101902216672897	-0.713921666145325\\
    -0.141304403543472	-0.713921666145325\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.596950352191925	-0.21875\\
    -0.596950352191925	-0.217388123273849\\
    -0.596229135990143	-0.217388123273849\\
    -0.596229135990143	-0.21875\\
    -0.596950352191925	-0.21875\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.555979490280151	-1.12541162967682\\
    0.555979490280151	-1.0963796377182\\
    0.625	-1.0963796377182\\
    0.625	-1.12541162967682\\
    0.555979490280151	-1.12541162967682\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.101902194321156	-0.719909012317657\\
    -0.101902194321156	-0.713237941265106\\
    -0.0926073119044304	-0.713237941265106\\
    -0.0926073119044304	-0.719909012317657\\
    -0.101902194321156	-0.719909012317657\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.625	-1.12662601470947\\
    0.625	-1.12313914299011\\
    0.63675332069397	-1.12313914299011\\
    0.63675332069397	-1.12662601470947\\
    0.625	-1.12662601470947\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.3125	-0.982747733592987\\
    1.3125	-0.971313893795013\\
    1.32753372192383	-0.971313893795013\\
    1.32753372192383	-0.982747733592987\\
    1.3125	-0.982747733592987\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.658740043640137	-0.0806855633854866\\
    -0.658740043640137	-0.0781249925494194\\
    -0.657854199409485	-0.0781249925494194\\
    -0.657854199409485	-0.0806855633854866\\
    -0.658740043640137	-0.0806855633854866\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0326068475842476	0.862332999706268\\
    -0.0326068475842476	0.882481515407562\\
    0.0234375	0.882481515407562\\
    0.0234375	0.862332999706268\\
    -0.0326068475842476	0.862332999706268\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.625	0.865401685237885\\
    0.625	0.874454438686371\\
    0.695099234580994	0.874454438686371\\
    0.695099234580994	0.865401685237885\\
    0.625	0.865401685237885\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.33844065666199	0.930115878582001\\
    1.33844065666199	0.932725369930267\\
    1.34571933746338	0.932725369930267\\
    1.34571933746338	0.930115878582001\\
    1.33844065666199	0.930115878582001\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0038803368806839	-0.803939998149872\\
    0.0038803368806839	-0.788132607936859\\
    0.0270604304969311	-0.788132607936859\\
    0.0270604304969311	-0.803939998149872\\
    0.0038803368806839	-0.803939998149872\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.670052886009216	-0.078125\\
    -0.670052886009216	-0.03125\\
    -0.657854199409485	-0.03125\\
    -0.657854199409485	-0.078125\\
    -0.670052886009216	-0.078125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0234375	0.87998753786087\\
    0.0234375	0.884463489055634\\
    0.0414872691035271	0.884463489055634\\
    0.0414872691035271	0.87998753786087\\
    0.0234375	0.87998753786087\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.34571945667267	0.932484209537506\\
    1.34571945667267	0.944092690944672\\
    1.37655866146088	0.944092690944672\\
    1.37655866146088	0.932484209537506\\
    1.34571945667267	0.932484209537506\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0270604379475117	-0.809849441051483\\
    0.0270604379475117	-0.803502380847931\\
    0.0367921702563763	-0.803502380847931\\
    0.0367921702563763	-0.809849441051483\\
    0.0270604379475117	-0.809849441051483\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.673604011535645	-0.03125\\
    -0.673604011535645	-0.000146407634019852\\
    -0.669251918792725	-0.000146407634019852\\
    -0.669251918792725	-0.03125\\
    -0.673604011535645	-0.03125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.62533569335938	-0.797734975814819\\
    1.62533569335938	-0.786006808280945\\
    1.65625	-0.786006808280945\\
    1.65625	-0.797734975814819\\
    1.62533569335938	-0.797734975814819\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.534013092517853	-0.347478210926056\\
    -0.534013092517853	-0.3125\\
    -0.506171524524689	-0.3125\\
    -0.506171524524689	-0.347478210926056\\
    -0.534013092517853	-0.347478210926056\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.570008337497711	0.390625\\
    -0.570008337497711	0.4375\\
    -0.538074553012848	0.4375\\
    -0.538074553012848	0.390625\\
    -0.570008337497711	0.390625\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.190538197755814	-0.654365956783295\\
    -0.190538197755814	-0.646606028079987\\
    -0.18070662021637	-0.646606028079987\\
    -0.18070662021637	-0.654365956783295\\
    -0.190538197755814	-0.654365956783295\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.65625	-0.787408351898193\\
    1.65625	-0.771980047225952\\
    1.70922613143921	-0.771980047225952\\
    1.70922613143921	-0.787408351898193\\
    1.65625	-0.787408351898193\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.551560938358307	-0.3125\\
    -0.551560938358307	-0.287049949169159\\
    -0.533391654491425	-0.287049949169159\\
    -0.533391654491425	-0.3125\\
    -0.551560938358307	-0.3125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.234846442937851	0.749015867710114\\
    -0.234846442937851	0.765321433544159\\
    -0.212172567844391	0.765321433544159\\
    -0.212172567844391	0.749015867710114\\
    -0.234846442937851	0.749015867710114\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.447292149066925	-1.06794369220734\\
    0.447292149066925	-1.04821217060089\\
    0.486959040164948	-1.04821217060089\\
    0.486959040164948	-1.06794369220734\\
    0.447292149066925	-1.06794369220734\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.08796572685242	-1.12662601470947\\
    1.08796572685242	-1.10119867324829\\
    1.140625	-1.10119867324829\\
    1.140625	-1.12662601470947\\
    1.08796572685242	-1.12662601470947\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.180706590414047	-0.683257520198822\\
    -0.180706590414047	-0.654003798961639\\
    -0.142493546009064	-0.654003798961639\\
    -0.142493546009064	-0.683257520198822\\
    -0.180706590414047	-0.683257520198822\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.673604011535645	0.119689255952835\\
    -0.673604011535645	0.15625\\
    -0.667876362800598	0.15625\\
    -0.667876362800598	0.119689255952835\\
    -0.673604011535645	0.119689255952835\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.212172597646713	0.76435261964798\\
    -0.212172597646713	0.790354430675507\\
    -0.172723472118378	0.790354430675507\\
    -0.172723472118378	0.76435261964798\\
    -0.212172597646713	0.76435261964798\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.09103035926819	0.865401685237885\\
    1.09103035926819	0.873682081699371\\
    1.140625	0.873682081699371\\
    1.140625	0.865401685237885\\
    1.09103035926819	0.865401685237885\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.486959099769592	-1.09151518344879\\
    0.486959099769592	-1.06621181964874\\
    0.545494318008423	-1.06621181964874\\
    0.545494318008423	-1.09151518344879\\
    0.486959099769592	-1.09151518344879\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.140625	-1.10493421554565\\
    1.140625	-1.08550119400024\\
    1.16867065429688	-1.08550119400024\\
    1.16867065429688	-1.10493421554565\\
    1.140625	-1.10493421554565\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.668713808059692	0.15625\\
    -0.668713808059692	0.200177073478699\\
    -0.657854199409485	0.200177073478699\\
    -0.657854199409485	0.15625\\
    -0.668713808059692	0.15625\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.140625	0.872508943080902\\
    1.140625	0.881536066532135\\
    1.17877984046936	0.881536066532135\\
    1.17877984046936	0.872508943080902\\
    1.140625	0.872508943080902\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.551697373390198	0.874145567417145\\
    0.551697373390198	0.884463489055634\\
    0.625	0.884463489055634\\
    0.625	0.874145567417145\\
    0.551697373390198	0.874145567417145\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.32691812515259	-0.971313893795013\\
    1.32691812515259	-0.953607022762299\\
    1.35132026672363	-0.953607022762299\\
    1.35132026672363	-0.971313893795013\\
    1.32691812515259	-0.971313893795013\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.027745334431529	-0.773480117321014\\
    -0.027745334431529	-0.766415774822235\\
    -0.0177197847515345	-0.766415774822235\\
    -0.0177197847515345	-0.773480117321014\\
    -0.027745334431529	-0.773480117321014\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.657854199409485	-0.125\\
    -0.657854199409485	-0.078125\\
    -0.642104387283325	-0.078125\\
    -0.642104387283325	-0.125\\
    -0.657854199409485	-0.125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.35132038593292	-0.954008162021637\\
    1.35132038593292	-0.947235405445099\\
    1.3604439496994	-0.947235405445099\\
    1.3604439496994	-0.954008162021637\\
    1.35132038593292	-0.954008162021637\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0177197866141796	-0.788132607936859\\
    -0.0177197866141796	-0.773181855678558\\
    0.00442127091810107	-0.773181855678558\\
    0.00442127091810107	-0.788132607936859\\
    -0.0177197866141796	-0.788132607936859\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.0307726860046387	0.884463489055634\\
    0.0307726860046387	0.902423202991486\\
    0.109375	0.902423202991486\\
    0.109375	0.884463489055634\\
    0.0307726860046387	0.884463489055634\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.37588846683502	0.944092690944672\\
    1.37588846683502	0.945253789424896\\
    1.37893879413605	0.945253789424896\\
    1.37893879413605	0.944092690944672\\
    1.37588846683502	0.944092690944672\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.496594786643982	-0.40025782585144\\
    -0.496594786643982	-0.359375\\
    -0.460782110691071	-0.359375\\
    -0.460782110691071	-0.40025782585144\\
    -0.496594786643982	-0.40025782585144\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.109375	0.900104582309723\\
    0.109375	0.906593978404999\\
    0.161821395158768	0.906593978404999\\
    0.161821395158768	0.900104582309723\\
    0.109375	0.900104582309723\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.37893891334534	0.945007264614105\\
    1.37893891334534	0.958069503307343\\
    1.41186189651489	0.958069503307343\\
    1.41186189651489	0.945007264614105\\
    1.37893891334534	0.945007264614105\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.236352682113647	-0.623205006122589\\
    -0.236352682113647	-0.609954535961151\\
    -0.220108807086945	-0.609954535961151\\
    -0.220108807086945	-0.623205006122589\\
    -0.236352682113647	-0.623205006122589\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.506171464920044	-0.359375\\
    -0.506171464920044	-0.346665024757385\\
    -0.495986223220825	-0.346665024757385\\
    -0.495986223220825	-0.359375\\
    -0.506171464920044	-0.359375\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.53852504491806	0.4375\\
    -0.53852504491806	0.445069015026093\\
    -0.533117711544037	0.445069015026093\\
    -0.533117711544037	0.4375\\
    -0.53852504491806	0.4375\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.361694484949112	-1.0345231294632\\
    0.361694484949112	-1.00490915775299\\
    0.417938560247421	-1.00490915775299\\
    0.417938560247421	-1.0345231294632\\
    0.361694484949112	-1.0345231294632\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.220108807086945	-0.646606028079987\\
    -0.220108807086945	-0.622818410396576\\
    -0.190106958150864	-0.622818410396576\\
    -0.190106958150864	-0.646606028079987\\
    -0.220108807086945	-0.646606028079987\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.70432090759277	-0.771980047225952\\
    1.70432090759277	-0.761617302894592\\
    1.7421875	-0.761617302894592\\
    1.7421875	-0.771980047225952\\
    1.70432090759277	-0.771980047225952\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.533117651939392	0.444330513477325\\
    -0.533117651939392	0.484375\\
    -0.503326535224915	0.484375\\
    -0.503326535224915	0.444330513477325\\
    -0.533117651939392	0.444330513477325\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.417938590049744	-1.04821217060089\\
    0.417938590049744	-1.03281581401825\\
    0.450895428657532	-1.03281581401825\\
    0.450895428657532	-1.04821217060089\\
    0.417938590049744	-1.04821217060089\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.7421875	-0.762907147407532\\
    1.7421875	-0.746225118637085\\
    1.828125	-0.746225118637085\\
    1.828125	-0.762907147407532\\
    1.7421875	-0.762907147407532\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.173789322376251	0.790354430675507\\
    -0.173789322376251	0.797581493854523\\
    -0.162281721830368	0.797581493854523\\
    -0.162281721830368	0.790354430675507\\
    -0.173789322376251	0.790354430675507\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.369136810302734	0.897937595844269\\
    0.369136810302734	0.906593978404999\\
    0.453125	0.906593978404999\\
    0.453125	0.897937595844269\\
    0.369136810302734	0.897937595844269\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.1636426448822	-1.08550119400024\\
    1.1636426448822	-1.04473567008972\\
    1.2265625	-1.04473567008972\\
    1.2265625	-1.08550119400024\\
    1.1636426448822	-1.08550119400024\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.828125	-0.746710658073425\\
    1.828125	-0.746225118637085\\
    1.83201742172241	-0.746225118637085\\
    1.83201742172241	-0.746710658073425\\
    1.828125	-0.746710658073425\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.657854199409485	0.196496918797493\\
    -0.657854199409485	0.203124985098839\\
    -0.656175255775452	0.203124985098839\\
    -0.656175255775452	0.196496918797493\\
    -0.657854199409485	0.196496918797493\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.162281721830368	0.796984076499939\\
    -0.162281721830368	0.82640528678894\\
    -0.112390846014023	0.82640528678894\\
    -0.112390846014023	0.796984076499939\\
    -0.162281721830368	0.796984076499939\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.453125	0.886179149150848\\
    0.453125	0.898622453212738\\
    0.5390625	0.898622453212738\\
    0.5390625	0.886179149150848\\
    0.453125	0.886179149150848\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.17405128479004	0.881536066532135\\
    1.17405128479004	0.894300162792206\\
    1.2265625	0.894300162792206\\
    1.2265625	0.881536066532135\\
    1.17405128479004	0.881536066532135\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.2265625	-1.04732298851013\\
    1.2265625	-1.04437637329102\\
    1.23018074035645	-1.04437637329102\\
    1.23018074035645	-1.04732298851013\\
    1.2265625	-1.04732298851013\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.657063007354736	0.203125\\
    -0.657063007354736	0.247316211462021\\
    -0.642104387283325	0.247316211462021\\
    -0.642104387283325	0.203125\\
    -0.657063007354736	0.203125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.112390868365765	0.824536383152008\\
    -0.112390868365765	0.8316929936409\\
    -0.0981101468205452	0.8316929936409\\
    -0.0981101468205452	0.824536383152008\\
    -0.112390868365765	0.824536383152008\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.5390625	0.884463489055634\\
    0.5390625	0.886794149875641\\
    0.55510401725769	0.886794149875641\\
    0.55510401725769	0.884463489055634\\
    0.5390625	0.884463489055634\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.2265625	0.893370687961578\\
    1.2265625	0.897670447826385\\
    1.24066042900085	0.897670447826385\\
    1.24066042900085	0.893370687961578\\
    1.2265625	0.893370687961578\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0589461214840412	-0.766415774822235\\
    -0.0589461214840412	-0.744698941707611\\
    -0.0273749195039272	-0.744698941707611\\
    -0.0273749195039272	-0.766415774822235\\
    -0.0589461214840412	-0.766415774822235\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.642104387283325	-0.125\\
    -0.642104387283325	-0.1243946403265\\
    -0.641899824142456	-0.1243946403265\\
    -0.641899824142456	-0.125\\
    -0.642104387283325	-0.125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.35992753505707	-0.947235405445099\\
    1.35992753505707	-0.925867259502411\\
    1.39014065265656	-0.925867259502411\\
    1.39014065265656	-0.947235405445099\\
    1.35992753505707	-0.947235405445099\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.455422282218933	-0.448272943496704\\
    -0.455422282218933	-0.40625\\
    -0.415392756462097	-0.40625\\
    -0.415392756462097	-0.448272943496704\\
    -0.455422282218933	-0.448272943496704\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.39014077186584	-0.92625504732132\\
    1.39014077186584	-0.923156917095184\\
    1.3945152759552	-0.923156917095184\\
    1.3945152759552	-0.92625504732132\\
    1.39014077186584	-0.92625504732132\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.280267089605331	-0.590874850749969\\
    -0.280267089605331	-0.573303043842316\\
    -0.259511023759842	-0.573303043842316\\
    -0.259511023759842	-0.590874850749969\\
    -0.280267089605331	-0.590874850749969\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.460782170295715	-0.40625\\
    -0.460782170295715	-0.399509966373444\\
    -0.454806566238403	-0.399509966373444\\
    -0.454806566238403	-0.40625\\
    -0.460782170295715	-0.40625\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.145672023296356	0.906594038009644\\
    0.145672023296356	0.911788463592529\\
    0.1953125	0.911788463592529\\
    0.1953125	0.906594038009644\\
    0.145672023296356	0.906594038009644\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.41122984886169	0.958069503307343\\
    1.41122984886169	0.958441555500031\\
    1.41215825080872	0.958441555500031\\
    1.41215825080872	0.958069503307343\\
    1.41122984886169	0.958069503307343\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.282157391309738	-0.998557448387146\\
    0.282157391309738	-0.96160614490509\\
    0.348918110132217	-0.96160614490509\\
    0.348918110132217	-0.998557448387146\\
    0.282157391309738	-0.998557448387146\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.25951099395752	-0.609954535961151\\
    -0.25951099395752	-0.59048730134964\\
    -0.235907107591629	-0.59048730134964\\
    -0.235907107591629	-0.609954535961151\\
    -0.25951099395752	-0.609954535961151\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.1953125	0.910467803478241\\
    0.1953125	0.913289725780487\\
    0.28125	0.913289725780487\\
    0.28125	0.910467803478241\\
    0.1953125	0.910467803478241\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.41215837001801	0.95819753408432\\
    1.41215837001801	0.972046315670013\\
    1.44537770748138	0.972046315670013\\
    1.44537770748138	0.95819753408432\\
    1.41215837001801	0.95819753408432\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.348918110132217	-1.00490915775299\\
    0.348918110132217	-0.996831297874451\\
    0.365123182535172	-0.996831297874451\\
    0.365123182535172	-1.00490915775299\\
    0.348918110132217	-1.00490915775299\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.504255890846252	0.484375\\
    -0.504255890846252	0.512861013412476\\
    -0.481623411178589	0.512861013412476\\
    -0.481623411178589	0.484375\\
    -0.504255890846252	0.484375\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.28125	0.906713247299194\\
    0.28125	0.913428544998169\\
    0.3671875	0.913428544998169\\
    0.3671875	0.906713247299194\\
    0.28125	0.906713247299194\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.82376337051392	-0.746224999427795\\
    1.82376337051392	-0.745439171791077\\
    1.828125	-0.745439171791077\\
    1.828125	-0.746224999427795\\
    1.82376337051392	-0.746224999427795\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.481623381376266	0.511353492736816\\
    -0.481623381376266	0.53125\\
    -0.465127140283585	0.53125\\
    -0.465127140283585	0.511353492736816\\
    -0.481623381376266	0.511353492736816\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.3671875	0.906594038009644\\
    0.3671875	0.908400177955627\\
    0.382888734340668	0.908400177955627\\
    0.382888734340668	0.906594038009644\\
    0.3671875	0.906594038009644\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.22618389129639	-1.04437661170959\\
    1.22618389129639	-1.0441460609436\\
    1.2265625	-1.0441460609436\\
    1.2265625	-1.04437661170959\\
    1.22618389129639	-1.04437661170959\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.828125	-0.746224999427795\\
    1.828125	-0.735338687896729\\
    1.9140625	-0.735338687896729\\
    1.9140625	-0.746224999427795\\
    1.828125	-0.746224999427795\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.22702479362488	-1.04437661170959\\
    1.22702479362488	-1.00325179100037\\
    1.2852885723114	-1.00325179100037\\
    1.2852885723114	-1.04437661170959\\
    1.22702479362488	-1.04437661170959\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.9140625	-0.736369013786316\\
    1.9140625	-0.730288863182068\\
    2	-0.730288863182068\\
    2	-0.736369013786316\\
    1.9140625	-0.736369013786316\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.642104387283325	0.244682818651199\\
    -0.642104387283325	0.25\\
    -0.640270948410034	0.25\\
    -0.640270948410034	0.244682818651199\\
    -0.642104387283325	0.244682818651199\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.101642601191998	0.831693053245544\\
    -0.101642601191998	0.849984645843506\\
    -0.0625000074505806	0.849984645843506\\
    -0.0625000074505806	0.831693053245544\\
    -0.101642601191998	0.831693053245544\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.23773849010468	0.897670447826385\\
    1.23773849010468	0.913804829120636\\
    1.29313051700592	0.913804829120636\\
    1.29313051700592	0.897670447826385\\
    1.23773849010468	0.897670447826385\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.0625	-0.744698882102966\\
    -0.0625	-0.741762161254883\\
    -0.0582727193832397	-0.741762161254883\\
    -0.0582727193832397	-0.744698882102966\\
    -0.0625	-0.744698882102966\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.410634219646454	-0.492769420146942\\
    -0.410634219646454	-0.453125\\
    -0.370003342628479	-0.453125\\
    -0.370003342628479	-0.492769420146942\\
    -0.410634219646454	-0.492769420146942\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.208224207162857	-0.919976890087128\\
    0.208224207162857	-0.918303072452545\\
    0.210877150297165	-0.918303072452545\\
    0.210877150297165	-0.919976890087128\\
    0.208224207162857	-0.919976890087128\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.32223853468895	-0.557235896587372\\
    -0.32223853468895	-0.53665155172348\\
    -0.298913210630417	-0.53665155172348\\
    -0.298913210630417	-0.557235896587372\\
    -0.32223853468895	-0.557235896587372\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.415392756462097	-0.453124970197678\\
    -0.415392756462097	-0.447580844163895\\
    -0.4100221991539	-0.447580844163895\\
    -0.4100221991539	-0.453124970197678\\
    -0.415392756462097	-0.453124970197678\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.210877180099487	-0.960421860218048\\
    0.210877180099487	-0.918992459774017\\
    0.279897630214691	-0.918992459774017\\
    0.279897630214691	-0.960421860218048\\
    0.210877180099487	-0.960421860218048\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.39388728141785	-0.923156917095184\\
    1.39388728141785	-0.899516642093658\\
    1.42896103858948	-0.899516642093658\\
    1.42896103858948	-0.923156917095184\\
    1.39388728141785	-0.923156917095184\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.298913210630417	-0.573303043842316\\
    -0.298913210630417	-0.556871354579926\\
    -0.27984693646431	-0.556871354579926\\
    -0.27984693646431	-0.573303043842316\\
    -0.298913210630417	-0.573303043842316\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.279897660017014	-0.961606085300446\\
    0.279897660017014	-0.958667814731598\\
    0.285463362932205	-0.958667814731598\\
    0.285463362932205	-0.961606085300446\\
    0.279897660017014	-0.961606085300446\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.42896115779877	-0.900010406970978\\
    1.42896115779877	-0.89907842874527\\
    1.43037021160126	-0.89907842874527\\
    1.43037021160126	-0.900010406970978\\
    1.42896115779877	-0.900010406970978\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.44494307041168	0.972046375274658\\
    1.44494307041168	0.972228407859802\\
    1.44537770748138	0.972228407859802\\
    1.44537770748138	0.972046375274658\\
    1.44494307041168	0.972046375274658\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.44537770748138	0.972046375274658\\
    1.44537770748138	0.986023187637329\\
    1.47790324687958	0.986023187637329\\
    1.47790324687958	0.972046375274658\\
    1.44537770748138	0.972046375274658\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.466536670923233	0.53125\\
    -0.466536670923233	0.572778105735779\\
    -0.430129081010818	0.572778105735779\\
    -0.430129081010818	0.53125\\
    -0.466536670923233	0.53125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.430129051208496	0.57080078125\\
    -0.430129051208496	0.578125\\
    -0.423403024673462	0.578125\\
    -0.423403024673462	0.57080078125\\
    -0.430129051208496	0.57080078125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.28178954124451	-1.00325179100037\\
    1.28178954124451	-0.981819629669189\\
    1.3125	-0.981819629669189\\
    1.3125	-1.00325179100037\\
    1.28178954124451	-1.00325179100037\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.28928828239441	0.913804829120636\\
    1.28928828239441	0.921153485774994\\
    1.3125	0.921153485774994\\
    1.3125	0.913804829120636\\
    1.28928828239441	0.913804829120636\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.137178152799606	-0.878066658973694\\
    0.137178152799606	-0.875\\
    0.141856700181961	-0.875\\
    0.141856700181961	-0.878066658973694\\
    0.137178152799606	-0.878066658973694\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.362221896648407	-0.522093772888184\\
    -0.362221896648407	-0.5\\
    -0.338315427303314	-0.5\\
    -0.338315427303314	-0.522093772888184\\
    -0.362221896648407	-0.522093772888184\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.370003372430801	-0.5\\
    -0.370003372430801	-0.492154359817505\\
    -0.361791163682938	-0.492154359817505\\
    -0.361791163682938	-0.5\\
    -0.370003372430801	-0.5\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.1418566852808	-0.9183030128479\\
    0.1418566852808	-0.87715756893158\\
    0.209737673401833	-0.87715756893158\\
    0.209737673401833	-0.9183030128479\\
    0.1418566852808	-0.9183030128479\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.338315397500992	-0.536651492118835\\
    -0.338315397500992	-0.521773815155029\\
    -0.321874171495438	-0.521773815155029\\
    -0.321874171495438	-0.536651492118835\\
    -0.338315397500992	-0.536651492118835\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.42951595783234	-0.899078488349915\\
    1.42951595783234	-0.875013709068298\\
    1.4677814245224	-0.875013709068298\\
    1.4677814245224	-0.899078488349915\\
    1.42951595783234	-0.899078488349915\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.4677814245224	-0.875599384307861\\
    1.4677814245224	-0.875\\
    1.46877181529999	-0.875\\
    1.46877181529999	-0.875599384307861\\
    1.4677814245224	-0.875599384307861\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.47737371921539	0.986023187637329\\
    1.47737371921539	0.986555099487305\\
    1.47859704494476	0.986555099487305\\
    1.47859704494476	0.986023187637329\\
    1.47737371921539	0.986023187637329\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.47859716415405	0.986333131790161\\
    1.47859716415405	1\\
    1.50925397872925	1\\
    1.50925397872925	0.986333131790161\\
    1.47859716415405	0.986333131790161\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.425281941890717	0.578125\\
    -0.425281941890717	0.625\\
    -0.378805994987488	0.625\\
    -0.378805994987488	0.578125\\
    -0.425281941890717	0.578125\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    -0.37863478064537	0.624244689941406\\
    -0.37863478064537	0.625\\
    -0.377867370843887	0.625\\
    -0.377867370843887	0.624244689941406\\
    -0.37863478064537	0.624244689941406\\
  }--cycle;

\addplot[flow arrow]
table[row sep=crcr] {%
    x	y	u	v\\
    -3.2	-1.7	1.5	-4.322666666666668\\
    -3.2	-1.4	1.8	-4.922666666666668\\
    -3.2	-1.1	2.1	-5.522666666666668\\
    -3.2	-0.8	2.4	-6.122666666666668\\
    -3.2	-0.5	2.7	-6.722666666666668\\
    -3.2	-0.2	3.0	-7.322666666666668\\
    -3.2	0.1	3.3	-7.922666666666667\\
    -3.2	0.4	3.6	-8.522666666666668\\
    -3.2	0.7	3.9	-9.122666666666667\\
    -2.5875	-1.7	0.8875	0.212927734374998\\
    -2.5875	-1.4	1.1875	-0.387072265625002\\
    -2.5875	-1.1	1.4875	-0.987072265625001\\
    -2.5875	-0.8	1.7875	-1.587072265625002\\
    -2.5875	-0.5	2.0875	-2.187072265625002\\
    -2.5875	-0.2	2.3875	-2.787072265625001\\
    -2.5875	0.1	2.6875	-3.387072265625001\\
    -2.5875	0.4	2.9875	-3.987072265625002\\
    -2.5875	0.7	3.2875	-4.587072265625002\\
    -1.975	-1.7	0.275	2.807088541666666\\
    -1.975	-1.4	0.575	2.207088541666666\\
    -1.975	-1.1	0.875	1.607088541666667\\
    -1.975	-0.8	1.175	1.007088541666667\\
    -1.975	-0.5	1.475	0.407088541666667\\
    -1.975	-0.2	1.775	-0.192911458333334\\
    -1.975	0.1	2.075	-0.792911458333333\\
    -1.975	0.4	2.375	-1.392911458333334\\
    -1.975	0.7	2.675	-1.992911458333333\\
    -1.3625	-1.7	-0.3375	3.919382161458334\\
    -1.3625	-1.4	-0.0375	3.319382161458333\\
    -1.3625	-1.1	0.2625	2.719382161458333\\
    -1.3625	-0.8	0.5625	2.119382161458334\\
    -1.3625	-0.5	0.8625	1.519382161458333\\
    -1.3625	-0.2	1.1625	0.919382161458333\\
    -1.3625	0.1	1.4625	0.319382161458334\\
    -1.3625	0.4	1.7625	-0.280617838541667\\
    -1.3625	0.7	2.0625	-0.880617838541667\\
    -0.75	-1.7	-0.95	4.009375000000000\\
    -0.75	-1.4	-0.65	3.409375000000000\\
    -0.75	-1.1	-0.35	2.809375000000000\\
    -0.75	-0.8	-0.05	2.209375000000000\\
    -0.75	-0.5	0.25	1.609375000000000\\
    -0.75	-0.2	0.55	1.009375000000000\\
    -0.75	0.1	0.85	0.409375000000000\\
    -0.75	0.4	1.15	-0.190625000000000\\
    -0.75	0.7	1.45	-0.790625000000000\\
    -0.1375	-1.7	-1.5625	3.536633463541667\\
    -0.1375	-1.4	-1.2625	2.936633463541667\\
    -0.1375	-1.1	-0.9625	2.336633463541667\\
    -0.1375	-0.8	-0.6625	1.736633463541667\\
    -0.1375	-0.5	-0.3625	1.136633463541667\\
    -0.1375	-0.2	-0.0625	0.536633463541667\\
    -0.1375	0.1	0.2375	-0.063366536458333\\
    -0.1375	0.4	0.5375	-0.663366536458333\\
    -0.1375	0.7	0.8375	-1.263366536458333\\
    0.475	-1.7	-2.175	2.960723958333333\\
    0.475	-1.4	-1.875	2.360723958333333\\
    0.475	-1.1	-1.575	1.760723958333333\\
    0.475	-0.8	-1.275	1.160723958333333\\
    0.475	-0.5	-0.975	0.560723958333333\\
    0.475	-0.2	-0.675	-0.039276041666667\\
    0.475	0.1	-0.375	-0.639276041666667\\
    0.475	0.4	-0.075	-1.239276041666667\\
    0.475	0.7	0.225	-1.839276041666667\\
    1.0875	-1.7	-2.7875	2.741212890625000\\
    1.0875	-1.4	-2.4875	2.141212890625000\\
    1.0875	-1.1	-2.1875	1.541212890625000\\
    1.0875	-0.8	-1.8875	0.941212890625000\\
    1.0875	-0.5	-1.5875	0.341212890625000\\
    1.0875	-0.2	-1.2875	-0.258787109375000\\
    1.0875	0.1	-0.9875	-0.858787109375000\\
    1.0875	0.4	-0.6875	-1.458787109375000\\
    1.0875	0.7	-0.3875	-2.058787109375000\\
    1.7	-1.7	-3.4	3.337666666666666\\
    1.7	-1.4	-3.1	2.737666666666666\\
    1.7	-1.1	-2.8	2.137666666666667\\
    1.7	-0.8	-2.5	1.537666666666667\\
    1.7	-0.5	-2.2	0.937666666666666\\
    1.7	-0.2	-1.9	0.337666666666666\\
    1.7	0.1	-1.6	-0.262333333333333\\
    1.7	0.4	-1.3	-0.862333333333334\\
    1.7	0.7	-1.0	-1.462333333333333\\
  };

==> figures/experiments-groupplot/threeSets.tikz <==
\addplot[surface plot]
table[row sep=crcr, point meta=\thisrow{c}]{
    x	y	c\\
    0	0	0.9746767\\
    0	0.4444444	0.7835768\\
    0	0.8888889	0.5924770\\
    0	1.3333333	0.4013771\\
    0	1.7777778	0.2102773\\
    0	2.2222222	0.0191774\\
    0	2.6666667	-0.1719224\\
    0	3.1111111	-0.3630223\\
    0	3.5555556	-0.5541220\\
    0	4.0000000	-0.7452219\\
    0.4444444	0	0.9932975\\
    0.4444444	0.4444444	0.8021976\\
    0.4444444	0.8888889	0.6110978\\
    0.4444444	1.3333333	0.4199979\\
    0.4444444	1.7777778	0.2288981\\
    0.4444444	2.2222222	0.0377982\\
    0.4444444	2.6666667	-0.1533017\\
    0.4444444	3.1111111	-0.3444015\\
    0.4444444	3.5555556	-0.5355013\\
    0.4444444	4.0000000	-0.7266012\\
    0.8888889	0	1.0119182\\
    0.8888889	0.4444444	0.8208184\\
    0.8888889	0.8888889	0.6297185\\
    0.8888889	1.3333333	0.4386187\\
    0.8888889	1.7777778	0.2475188\\
    0.8888889	2.2222222	0.0564190\\
    0.8888889	2.6666667	-0.1346809\\
    0.8888889	3.1111111	-0.3257808\\
    0.8888889	3.5555556	-0.5168805\\
    0.8888889	4.0000000	-0.7079803\\
    1.3333333	0	1.0305389\\
    1.3333333	0.4444444	0.8394391\\
    1.3333333	0.8888889	0.6483393\\
    1.3333333	1.3333333	0.4572394\\
    1.3333333	1.7777778	0.2661396\\
    1.3333333	2.2222222	0.0750397\\
    1.3333333	2.6666667	-0.1160601\\
    1.3333333	3.1111111	-0.3071600\\
    1.3333333	3.5555556	-0.4982597\\
    1.3333333	4.0000000	-0.6893596\\
    1.7777778	0	1.0491598\\
    1.7777778	0.4444444	0.8580599\\
    1.7777778	0.8888889	0.6669600\\
    1.7777778	1.3333333	0.4758602\\
    1.7777778	1.7777778	0.2847604\\
    1.7777778	2.2222222	0.0936605\\
    1.7777778	2.6666667	-0.0974393\\
    1.7777778	3.1111111	-0.2885392\\
    1.7777778	3.5555556	-0.4796390\\
    1.7777778	4.0000000	-0.6707389\\
    2.2222222	0	1.0677805\\
    2.2222222	0.4444444	0.8766806\\
    2.2222222	0.8888889	0.6855808\\
    2.2222222	1.3333333	0.4944809\\
    2.2222222	1.7777778	0.3033811\\
    2.2222222	2.2222222	0.1122813\\
    2.2222222	2.6666667	-0.0788186\\
    2.2222222	3.1111111	-0.2699185\\
    2.2222222	3.5555556	-0.4610183\\
    2.2222222	4.0000000	-0.6521181\\
    2.6666667	0	1.0864012\\
    2.6666667	0.4444444	0.8953014\\
    2.6666667	0.8888889	0.7042016\\
    2.6666667	1.3333333	0.5131017\\
    2.6666667	1.7777778	0.3220019\\
    2.6666667	2.2222222	0.1309020\\
    2.6666667	2.6666667	-0.0601978\\
    2.6666667	3.1111111	-0.2512977\\
    2.6666667	3.5555556	-0.4423975\\
    2.6666667	4.0000000	-0.6334974\\
    3.1111111	0	1.1050220\\
    3.1111111	0.4444444	0.9139221\\
    3.1111111	0.8888889	0.7228223\\
    3.1111111	1.3333333	0.5317224\\
    3.1111111	1.7777778	0.3406226\\
    3.1111111	2.2222222	0.1495227\\
    3.1111111	2.6666667	-0.0415770\\
    3.1111111	3.1111111	-0.2326769\\
    3.1111111	3.5555556	-0.4237767\\
    3.1111111	4.0000000	-0.6148766\\
    3.5555556	0	1.1236427\\
    3.5555556	0.4444444	0.9325429\\
    3.5555556	0.8888889	0.7414430\\
    3.5555556	1.3333333	0.5503432\\
    3.5555556	1.7777778	0.3592434\\
    3.5555556	2.2222222	0.1681435\\
    3.5555556	2.6666667	-0.0229563\\
    3.5555556	3.1111111	-0.2140562\\
    3.5555556	3.5555556	-0.4051560\\
    3.5555556	4.0000000	-0.5962558\\
    4.0000000	0	1.1422635\\
    4.0000000	0.4444444	0.9511636\\
    4.0000000	0.8888889	0.7600638\\
    4.0000000	1.3333333	0.5689640\\
    4.0000000	1.7777778	0.3778642\\
    4.0000000	2.2222222	0.1867643\\
    4.0000000	2.6666667	-0.0043356\\
    4.0000000	3.1111111	-0.1954355\\
    4.0000000	3.5555556	-0.3865352\\
    4.0000000	4.0000000	-0.5776351\\
  };

\addplot [initial set]
table[row sep=crcr] {%
    x	y\\
    1.7	2.7\\
    1.7	3.3\\
    2.3	3.3\\
    2.3	2.7\\
    1.7	2.7\\
  }--cycle;

\addplot [unsafe set]
table[row sep=crcr] {%
    x	y\\
    0.7	0.7\\
    0.7	1.3\\
    1.3	1.3\\
    1.3	0.7\\
    0.7	0.7\\
  }--cycle;

\addplot [initial set]
table[row sep=crcr]{%
    2.7	1.7\\
    2.7	2.3\\
    3.3	2.3\\
    3.3	1.7\\
    2.7	1.7\\
  };
\addplot [unsafe set]
table[row sep=crcr] {%
    x	y\\
    2.7	1.7\\
    2.7	2.3\\
    3.3	2.3\\
    3.3	1.7\\
    2.7	1.7\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0	2.26682353019714\\
    0	2.39674353599548\\
    1.33333337306976	2.39674353599548\\
    1.33333337306976	2.26682353019714\\
    0	2.26682353019714\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.33333325386047	2.39674353599548\\
    1.33333325386047	2.52666354179382\\
    2.66666674613953	2.52666354179382\\
    2.66666674613953	2.39674353599548\\
    1.33333325386047	2.39674353599548\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.66666674613953	2.52666354179382\\
    2.66666674613953	2.65658354759216\\
    3.99999976158142	2.65658354759216\\
    3.99999976158142	2.52666354179382\\
    2.66666674613953	2.52666354179382\\
  }--cycle;

\addplot[flow arrow]
table[row sep=crcr]{
    x	y	u	v\\
    0.4444444	0.2222222	-0.4444444	0.0000000\\
    0.4444444	0.6666666	-0.4444444	0.0000000\\
    0.4444444	1.1111111	-0.4444444	0.0000000\\
    0.4444444	1.5555555	-0.4444444	0.0000000\\
    0.4444444	2.0000000	-0.4444444	0.0000000\\
    0.4444444	2.4444444	-0.4444444	0.0000000\\
    0.4444444	2.8888889	-0.4444444	0.0000000\\
    0.4444444	3.3333333	-0.4444444	0.0000000\\
    0.4444444	3.7777778	-0.4444444	0.0000000\\
    0.8888889	0.2222222	-0.8888889	0.0000000\\
    0.8888889	0.6666666	-0.8888889	0.0000000\\
    0.8888889	1.1111111	-0.8888889	0.0000000\\
    0.8888889	1.5555555	-0.8888889	0.0000000\\
    0.8888889	2.0000000	-0.8888889	0.0000000\\
    0.8888889	2.4444444	-0.8888889	0.0000000\\
    0.8888889	2.8888889	-0.8888889	0.0000000\\
    0.8888889	3.3333333	-0.8888889	0.0000000\\
    0.8888889	3.7777778	-0.8888889	0.0000000\\
    1.3333333	0.2222222	-1.3333333	0.0000000\\
    1.3333333	0.6666666	-1.3333333	0.0000000\\
    1.3333333	1.1111111	-1.3333333	0.0000000\\
    1.3333333	1.5555555	-1.3333333	0.0000000\\
    1.3333333	2.0000000	-1.3333333	0.0000000\\
    1.3333333	2.4444444	-1.3333333	0.0000000\\
    1.3333333	2.8888889	-1.3333333	0.0000000\\
    1.3333333	3.3333333	-1.3333333	0.0000000\\
    1.3333333	3.7777778	-1.3333333	0.0000000\\
    1.7777778	0.2222222	-1.7777778	0.0000000\\
    1.7777778	0.6666666	-1.7777778	0.0000000\\
    1.7777778	1.1111111	-1.7777778	0.0000000\\
    1.7777778	1.5555555	-1.7777778	0.0000000\\
    1.7777778	2.0000000	-1.7777778	0.0000000\\
    1.7777778	2.4444444	-1.7777778	0.0000000\\
    1.7777778	2.8888889	-1.7777778	0.0000000\\
    1.7777778	3.3333333	-1.7777778	0.0000000\\
    1.7777778	3.7777778	-1.7777778	0.0000000\\
    2.2222222	0.2222222	-2.2222222	0.0000000\\
    2.2222222	0.6666666	-2.2222222	0.0000000\\
    2.2222222	1.1111111	-2.2222222	0.0000000\\
    2.2222222	1.5555555	-2.2222222	0.0000000\\
    2.2222222	2.0000000	-2.2222222	0.0000000\\
    2.2222222	2.4444444	-2.2222222	0.0000000\\
    2.2222222	2.8888889	-2.2222222	0.0000000\\
    2.2222222	3.3333333	-2.2222222	0.0000000\\
    2.2222222	3.7777778	-2.2222222	0.0000000\\
    2.6666667	0.2222222	-2.6666667	0.0000000\\
    2.6666667	0.6666666	-2.6666667	0.0000000\\
    2.6666667	1.1111111	-2.6666667	0.0000000\\
    2.6666667	1.5555555	-2.6666667	0.0000000\\
    2.6666667	2.0000000	-2.6666667	0.0000000\\
    2.6666667	2.4444444	-2.6666667	0.0000000\\
    2.6666667	2.8888889	-2.6666667	0.0000000\\
    2.6666667	3.3333333	-2.6666667	0.0000000\\
    2.6666667	3.7777778	-2.6666667	0.0000000\\
    3.1111111	0.2222222	-3.1111111	0.0000000\\
    3.1111111	0.6666666	-3.1111111	0.0000000\\
    3.1111111	1.1111111	-3.1111111	0.0000000\\
    3.1111111	1.5555555	-3.1111111	0.0000000\\
    3.1111111	2.0000000	-3.1111111	0.0000000\\
    3.1111111	2.4444444	-3.1111111	0.0000000\\
    3.1111111	2.8888889	-3.1111111	0.0000000\\
    3.1111111	3.3333333	-3.1111111	0.0000000\\
    3.1111111	3.7777778	-3.1111111	0.0000000\\
    3.5555556	0.2222222	-3.5555556	0.0000000\\
    3.5555556	0.6666666	-3.5555556	0.0000000\\
    3.5555556	1.1111111	-3.5555556	0.0000000\\
    3.5555556	1.5555555	-3.5555556	0.0000000\\
    3.5555556	2.0000000	-3.5555556	0.0000000\\
    3.5555556	2.4444444	-3.5555556	0.0000000\\
    3.5555556	2.8888889	-3.5555556	0.0000000\\
    3.5555556	3.3333333	-3.5555556	0.0000000\\
    3.5555556	3.7777778	-3.5555556	0.0000000\\
    4.0000000	0.2222222	-4.0000000	0.0000000\\
    4.0000000	0.6666666	-4.0000000	0.0000000\\
    4.0000000	1.1111111	-4.0000000	0.0000000\\
    4.0000000	1.5555555	-4.0000000	0.0000000\\
    4.0000000	2.0000000	-4.0000000	0.0000000\\
    4.0000000	2.4444444	-4.0000000	0.0000000\\
    4.0000000	2.8888889	-4.0000000	0.0000000\\
    4.0000000	3.3333333	-4.0000000	0.0000000\\
    4.0000000	3.7777778	-4.0000000	0.0000000\\
  };

==> figures/experiments-groupplot/twoBarriers.tikz <==
\addplot[surface plot]
table[row sep=crcr, point meta=\thisrow{c}] {%
    %
    x	y	c\\
    0	0	-0.603102684020996\\
    0	0.444444447755814	-0.642504572868347\\
    0	0.888888895511627	-0.504783391952515\\
    0	1.33333337306976	-0.137933790683746\\
    0	1.77777779102325	0.17978036403656\\
    0	2.22222232818604	0.297186315059662\\
    0	2.66666674613953	0.348763138055801\\
    0	3.11111116409302	0.388141065835953\\
    0	3.55555558204651	0.399914771318436\\
    0	4	0.371148139238358\\
    0.444444447755814	0	-0.595326900482178\\
    0.444444447755814	0.444444447755814	-0.83135724067688\\
    0.444444447755814	0.888888895511627	-0.862815141677856\\
    0.444444447755814	1.33333337306976	-0.718890070915222\\
    0.444444447755814	1.77777779102325	-0.335553258657455\\
    0.444444447755814	2.22222232818604	0.0164797008037567\\
    0.444444447755814	2.66666674613953	0.176040083169937\\
    0.444444447755814	3.11111116409302	0.245459645986557\\
    0.444444447755814	3.55555558204651	0.263105362653732\\
    0.444444447755814	4	0.24088242650032\\
    0.888888895511627	0	-0.331978172063828\\
    0.888888895511627	0.444444447755814	-0.821329832077026\\
    0.888888895511627	0.888888895511627	-1.0030357837677\\
    0.888888895511627	1.33333337306976	-1.01613759994507\\
    0.888888895511627	1.77777779102325	-0.842153072357178\\
    0.888888895511627	2.22222232818604	-0.416742891073227\\
    0.888888895511627	2.66666674613953	-0.0373841226100922\\
    0.888888895511627	3.11111116409302	0.10809850692749\\
    0.888888895511627	3.55555558204651	0.141774266958237\\
    0.888888895511627	4	0.134157985448837\\
    1.33333337306976	0	0.0630304664373398\\
    1.33333337306976	0.444444447755814	-0.516375184059143\\
    1.33333337306976	0.888888895511627	-0.899589776992798\\
    1.33333337306976	1.33333337306976	-1.02174246311188\\
    1.33333337306976	1.77777779102325	-0.994967579841614\\
    1.33333337306976	2.22222232818604	-0.789882063865662\\
    1.33333337306976	2.66666674613953	-0.37201139330864\\
    1.33333337306976	3.11111116409302	-0.0294102728366852\\
    1.33333337306976	3.55555558204651	0.0825558602809906\\
    1.33333337306976	4	0.0993190407752991\\
    1.77777779102325	0	0.23798069357872\\
    1.77777779102325	0.444444447755814	-0.0296068787574768\\
    1.77777779102325	0.888888895511627	-0.613482594490051\\
    1.77777779102325	1.33333337306976	-0.869208216667175\\
    1.77777779102325	1.77777779102325	-0.930461168289185\\
    1.77777779102325	2.22222232818604	-0.902402639389038\\
    1.77777779102325	2.66666674613953	-0.733300089836121\\
    1.77777779102325	3.11111116409302	-0.35533681511879\\
    1.77777779102325	3.55555558204651	-0.0358320772647858\\
    1.77777779102325	4	0.0663162171840668\\
    2.22222232818604	0	0.291961342096329\\
    2.22222232818604	0.444444447755814	0.228399902582169\\
    2.22222232818604	0.888888895511627	-0.0915937721729279\\
    2.22222232818604	1.33333337306976	-0.61643648147583\\
    2.22222232818604	1.77777779102325	-0.780219793319702\\
    2.22222232818604	2.22222232818604	-0.851558804512024\\
    2.22222232818604	2.66666674613953	-0.867406606674194\\
    2.22222232818604	3.11111116409302	-0.728326797485352\\
    2.22222232818604	3.55555558204651	-0.364939123392105\\
    2.22222232818604	4	-0.0502704083919525\\
    2.66666674613953	0	0.297530978918076\\
    2.66666674613953	0.444444447755814	0.306375652551651\\
    2.66666674613953	0.888888895511627	0.256347745656967\\
    2.66666674613953	1.33333337306976	-0.128980129957199\\
    2.66666674613953	1.77777779102325	-0.611987948417664\\
    2.66666674613953	2.22222232818604	-0.754565954208374\\
    2.66666674613953	2.66666674613953	-0.844178557395935\\
    2.66666674613953	3.11111116409302	-0.879241585731506\\
    2.66666674613953	3.55555558204651	-0.748344659805298\\
    2.66666674613953	4	-0.387663453817368\\
    3.11111116409302	0	0.271326154470444\\
    3.11111116409302	0.444444447755814	0.316419035196304\\
    3.11111116409302	0.888888895511627	0.353228956460953\\
    3.11111116409302	1.33333337306976	0.254524618387222\\
    3.11111116409302	1.77777779102325	-0.24870976805687\\
    3.11111116409302	2.22222232818604	-0.68115770816803\\
    3.11111116409302	2.66666674613953	-0.797002673149109\\
    3.11111116409302	3.11111116409302	-0.883362054824829\\
    3.11111116409302	3.55555558204651	-0.923312902450562\\
    3.11111116409302	4	-0.793343544006348\\
    3.55555558204651	0	0.263460904359818\\
    3.55555558204651	0.444444447755814	0.323952823877335\\
    3.55555558204651	0.888888895511627	0.368668645620346\\
    3.55555558204651	1.33333337306976	0.359098762273788\\
    3.55555558204651	1.77777779102325	0.159504503011703\\
    3.55555558204651	2.22222232818604	-0.424186676740646\\
    3.55555558204651	2.66666674613953	-0.776980400085449\\
    3.55555558204651	3.11111116409302	-0.867361783981323\\
    3.55555558204651	3.55555558204651	-0.948328971862793\\
    3.55555558204651	4	-0.992857813835144\\
    4	0	0.297886222600937\\
    4	0.444444447755814	0.355473905801773\\
    4	0.888888895511627	0.385753124952316\\
    4	1.33333337306976	0.384951382875443\\
    4	1.77777779102325	0.329078882932663\\
    4	2.22222232818604	0.0357319712638855\\
    4	2.66666674613953	-0.571821212768555\\
    4	3.11111116409302	-0.845009446144104\\
    4	3.55555558204651	-0.919345617294312\\
    4	4	-0.99854838848114\\
  };

\addplot[initial set]
table[row sep=crcr] {%
    x	y\\
    0.7	0.7\\
    0.7	1.3\\
    1.3	1.3\\
    1.3	0.7\\
    0.7	0.7\\
  }--cycle;

\addplot[initial set]
table[row sep=crcr] {%
    x	y\\
    2.7	2.7\\
    2.7	3.3\\
    3.3	3.3\\
    3.3	2.7\\
    2.7	2.7\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    0.3	3.3\\
    0.3	3.7\\
    0.7	3.7\\
    0.7	3.3\\
    0.3	3.3\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    3.3	0.3\\
    3.3	0.7\\
    3.7	0.7\\
    3.7	0.3\\
    3.3	0.3\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.23168730735779	0\\
    1.23168730735779	0.0699337050318718\\
    1.32722282409668	0.0699337050318718\\
    1.32722282409668	0\\
    1.23168730735779	0\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.41548013687134	1\\
    2.41548013687134	1.00195169448853\\
    2.41753101348877	1.00195169448853\\
    2.41753101348877	1\\
    2.41548013687134	1\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1	2.84783887863159\\
    1	2.86041641235352\\
    1.01308822631836	2.86041641235352\\
    1.01308822631836	2.84783887863159\\
    1	2.84783887863159\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.08908033370972	3\\
    1.08908033370972	3.17323589324951\\
    1.25	3.17323589324951\\
    1.25	3\\
    1.08908033370972	3\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.32722306251526	0.01911461353302\\
    1.32722306251526	0.183980196714401\\
    1.5430760383606	0.183980196714401\\
    1.5430760383606	0.01911461353302\\
    1.32722306251526	0.01911461353302\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0	1.48802411556244\\
    0	1.65249693393707\\
    0.104414433240891	1.65249693393707\\
    0.104414433240891	1.48802411556244\\
    0	1.48802411556244\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.42172431945801	1\\
    2.42172431945801	1.18222498893738\\
    2.61168718338013	1.18222498893738\\
    2.61168718338013	1\\
    2.42172431945801	1\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.28146880865097	2\\
    0.28146880865097	2.25\\
    0.484443724155426	2.25\\
    0.484443724155426	2\\
    0.28146880865097	2\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    3.65756058692932	2\\
    3.65756058692932	2.01083421707153\\
    3.67248797416687	2.01083421707153\\
    3.67248797416687	2\\
    3.65756058692932	2\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.25	3.08026456832886\\
    1.25	3.25\\
    1.42050004005432	3.25\\
    1.42050004005432	3.08026456832886\\
    1.25	3.08026456832886\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2	3.89234399795532\\
    2	3.90424728393555\\
    2.01082515716553	3.90424728393555\\
    2.01082515716553	3.89234399795532\\
    2	3.89234399795532\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.61168718338013	1.17318606376648\\
    2.61168718338013	1.19240355491638\\
    2.63121557235718	1.19240355491638\\
    2.63121557235718	1.17318606376648\\
    2.61168718338013	1.17318606376648\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.500000059604645	2.22405195236206\\
    0.500000059604645	2.25\\
    0.521364152431488	2.25\\
    0.521364152431488	2.22405195236206\\
    0.500000059604645	2.22405195236206\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    3.67248797416687	2\\
    3.67248797416687	2.10735750198364\\
    3.82619404792786	2.10735750198364\\
    3.82619404792786	2\\
    3.67248797416687	2\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.00605154037476	3.90424728393555\\
    2.00605154037476	3.94475078582764\\
    2.04231548309326	3.94475078582764\\
    2.04231548309326	3.90424728393555\\
    2.00605154037476	3.90424728393555\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.00691413879395	2.86041641235352\\
    1.00691413879395	2.90694427490234\\
    1.05793404579163	2.90694427490234\\
    1.05793404579163	2.86041641235352\\
    1.00691413879395	2.86041641235352\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.47397112846375	0.183980166912079\\
    1.47397112846375	0.244292110204697\\
    1.55148196220398	0.244292110204697\\
    1.55148196220398	0.183980166912079\\
    1.47397112846375	0.183980166912079\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.104414433240891	1.63661706447601\\
    0.104414433240891	1.65249693393707\\
    0.114977806806564	1.65249693393707\\
    0.114977806806564	1.63661706447601\\
    0.104414433240891	1.63661706447601\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.474278926849365	2.25\\
    0.474278926849365	2.29703664779663\\
    0.5	2.29703664779663\\
    0.5	2.25\\
    0.474278926849365	2.25\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.05793392658234	2.90334939956665\\
    1.05793392658234	2.90694427490234\\
    1.06168520450592	2.90694427490234\\
    1.06168520450592	2.90334939956665\\
    1.05793392658234	2.90334939956665\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.33373999595642	3.25\\
    1.33373999595642	3.43279886245728\\
    1.5	3.43279886245728\\
    1.5	3.25\\
    1.33373999595642	3.25\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.55148196220398	0.19040435552597\\
    1.55148196220398	0.367960393428802\\
    1.77152323722839	0.367960393428802\\
    1.77152323722839	0.19040435552597\\
    1.55148196220398	0.19040435552597\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.104414433240891	1.65249693393707\\
    0.104414433240891	1.82624852657318\\
    0.208828866481781	1.82624852657318\\
    0.208828866481781	1.65249693393707\\
    0.104414433240891	1.65249693393707\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.62221908569336	1.19240355491638\\
    2.62221908569336	1.35706233978271\\
    2.80584383010864	1.35706233978271\\
    2.80584383010864	1.19240355491638\\
    2.62221908569336	1.19240355491638\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.5	2.27310752868652\\
    0.5	2.5\\
    0.68303906917572	2.5\\
    0.68303906917572	2.27310752868652\\
    0.5	2.27310752868652\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    3.80353999137878	2.10735750198364\\
    3.80353999137878	2.13156270980835\\
    3.83624386787415	2.13156270980835\\
    3.83624386787415	2.10735750198364\\
    3.80353999137878	2.10735750198364\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.5	3.33502674102783\\
    1.5	3.5\\
    1.65924978256226	3.5\\
    1.65924978256226	3.33502674102783\\
    1.5	3.33502674102783\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.04231595993042	3.93951416015625\\
    2.04231595993042	3.95212364196777\\
    2.05373382568359	3.95212364196777\\
    2.05373382568359	3.93951416015625\\
    2.04231595993042	3.93951416015625\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.80584335327148	1.34017086029053\\
    2.80584335327148	1.38480710983276\\
    2.85748100280762	1.38480710983276\\
    2.85748100280762	1.34017086029053\\
    2.80584335327148	1.34017086029053\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    3.83624410629272	2.11459159851074\\
    3.83624410629272	2.21471500396729\\
    3.96936750411987	2.21471500396729\\
    3.96936750411987	2.11459159851074\\
    3.83624410629272	2.11459159851074\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.04903602600098	3.95212364196777\\
    2.04903602600098	3.99207019805908\\
    2.08463144302368	3.99207019805908\\
    2.08463144302368	3.95212364196777\\
    2.04903602600098	3.95212364196777\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2	0.539366126060486\\
    2	0.75\\
    2.22820138931274	0.75\\
    2.22820138931274	0.539366126060486\\
    2	0.539366126060486\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    3	1.5\\
    3	1.70469236373901\\
    3.25	1.70469236373901\\
    3.25	1.5\\
    3	1.5\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.05741763114929	2.90694427490234\\
    1.05741763114929	2.90746307373047\\
    1.05793404579163	2.90746307373047\\
    1.05793404579163	2.90694427490234\\
    1.05741763114929	2.90694427490234\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    3.25	1.67291140556335\\
    3.25	1.75\\
    3.35853290557861	1.75\\
    3.35853290557861	1.67291140556335\\
    3.25	1.67291140556335\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.05793392658234	2.90694427490234\\
    1.05793392658234	2.95347213745117\\
    1.10631787776947	2.95347213745117\\
    1.10631787776947	2.90694427490234\\
    1.05793392658234	2.90694427490234\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.7044370174408	0.367960393428802\\
    1.7044370174408	0.426071584224701\\
    1.7757408618927	0.426071584224701\\
    1.7757408618927	0.367960393428802\\
    1.7044370174408	0.367960393428802\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.208828866481781	1.80029881000519\\
    0.208828866481781	1.82624852657318\\
    0.225697964429855	1.82624852657318\\
    0.225697964429855	1.80029881000519\\
    0.208828866481781	1.80029881000519\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.63617992401123	2.5\\
    0.63617992401123	2.6569652557373\\
    0.75	2.6569652557373\\
    0.75	2.5\\
    0.63617992401123	2.5\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.56593227386475	3.5\\
    1.56593227386475	3.70674610137939\\
    1.75	3.70674610137939\\
    1.75	3.5\\
    1.56593227386475	3.5\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.77574110031128	0.370892465114594\\
    1.77574110031128	0.551940619945526\\
    1.9879002571106	0.551940619945526\\
    1.9879002571106	0.370892465114594\\
    1.77574110031128	0.370892465114594\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.208828866481781	1.82624840736389\\
    0.208828866481781	2\\
    0.313243329524994	2\\
    0.313243329524994	1.82624840736389\\
    0.208828866481781	1.82624840736389\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.83902835845947	1.38480710983276\\
    2.83902835845947	1.51565337181091\\
    3	1.51565337181091\\
    3	1.38480710983276\\
    2.83902835845947	1.38480710983276\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.75	2.58011150360107\\
    0.75	2.75\\
    0.921269178390503	2.75\\
    0.921269178390503	2.58011150360107\\
    0.75	2.58011150360107\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    3.94751453399658	2.21471500396729\\
    3.94751453399658	2.25435066223145\\
    4	2.25435066223145\\
    4	2.21471500396729\\
    3.94751453399658	2.21471500396729\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.75	3.59689617156982\\
    1.75	3.75\\
    1.89455986022949	3.75\\
    1.89455986022949	3.59689617156982\\
    1.75	3.59689617156982\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.08463144302368	3.98687124252319\\
    2.08463144302368	4\\
    2.09646606445312	4\\
    2.09646606445312	3.98687124252319\\
    2.08463144302368	3.98687124252319\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.14981889724731	0.75\\
    2.14981889724731	0.842245221138\\
    2.25	0.842245221138\\
    2.25	0.75\\
    2.14981889724731	0.75\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    2.25	0.76946496963501\\
    2.25	1\\
    2.48351621627808	1\\
    2.48351621627808	0.76946496963501\\
    2.25	0.76946496963501\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    3.31416797637939	1.75\\
    3.31416797637939	1.88292932510376\\
    3.5	1.88292932510376\\
    3.5	1.75\\
    3.31416797637939	1.75\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.10399687290192	2.95347213745117\\
    1.10399687290192	2.96533107757568\\
    1.11586797237396	2.96533107757568\\
    1.11586797237396	2.95347213745117\\
    1.10399687290192	2.95347213745117\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    3.5	1.83637237548828\\
    3.5	2\\
    3.7278037071228	2\\
    3.7278037071228	1.83637237548828\\
    3.5	1.83637237548828\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.11586797237396	2.96275329589844\\
    1.11586797237396	3\\
    1.15396010875702	3\\
    1.15396010875702	2.96275329589844\\
    1.11586797237396	2.96275329589844\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.92521595954895	0.551940560340881\\
    1.92521595954895	0.616121888160706\\
    2	0.616121888160706\\
    2	0.551940560340881\\
    1.92521595954895	0.551940560340881\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.313243269920349	1.96932125091553\\
    0.313243269920349	2\\
    0.333446085453033	2\\
    0.333446085453033	1.96932125091553\\
    0.313243269920349	1.96932125091553\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    0.844395995140076	2.75\\
    0.844395995140076	2.92525196075439\\
    1	2.92525196075439\\
    1	2.75\\
    0.844395995140076	2.75\\
  }--cycle;

\addplot[valid zerolevel set]
table[row sep=crcr] {%
    x	y\\
    1.78984189033508	3.75\\
    1.78984189033508	3.989426612854\\
    2	3.989426612854\\
    2	3.75\\
    1.78984189033508	3.75\\
  }--cycle;

\addplot[-{Stealth[length=0.75mm, width=0.75mm]}, color=black, quiver={u=-\thisrow{x}*0.1, v=-\thisrow{y}*0.1,every arrow/.append style={-{Stealth[length=0.75mm, width=0.75mm]}}}]
table[row sep=crcr] {
    x	y\\
    0.3	0.3\\
    0.3	0.8\\
    0.3	1.3\\
    0.3	1.8\\
    0.3	2.3\\
    0.3	2.8\\
    0.3	3.3\\
    0.3	3.8\\
    0.8	0.3\\
    0.8	0.8\\
    0.8	1.3\\
    0.8	1.8\\
    0.8	2.3\\
    0.8	2.8\\
    0.8	3.3\\
    0.8	3.8\\
    1.3	0.3\\
    1.3	0.8\\
    1.3	1.3\\
    1.3	1.8\\
    1.3	2.3\\
    1.3	2.8\\
    1.3	3.3\\
    1.3	3.8\\
    1.8	0.3\\
    1.8	0.8\\
    1.8	1.3\\
    1.8	1.8\\
    1.8	2.3\\
    1.8	2.8\\
    1.8	3.3\\
    1.8	3.8\\
    2.3	0.3\\
    2.3	0.8\\
    2.3	1.3\\
    2.3	1.8\\
    2.3	2.3\\
    2.3	2.8\\
    2.3	3.3\\
    2.3	3.8\\
    2.8	0.3\\
    2.8	0.8\\
    2.8	1.3\\
    2.8	1.8\\
    2.8	2.3\\
    2.8	2.8\\
    2.8	3.3\\
    2.8	3.8\\
    3.3	0.3\\
    3.3	0.8\\
    3.3	1.3\\
    3.3	1.8\\
    3.3	2.3\\
    3.3	2.8\\
    3.3	3.3\\
    3.3	3.8\\
    3.8	0.3\\
    3.8	0.8\\
    3.8	1.3\\
    3.8	1.8\\
    3.8	2.3\\
    3.8	2.8\\
    3.8	3.3\\
    3.8	3.8\\
  };

==> figures/experiments-single/threeSets.tikz <==
% This file was created by matlab2tikz.
%
%
\begin{tikzpicture}

  \pgfplotsset{
  surface plot/.style={surf, shader=flat, fill opacity=0.2, colormap name=mymap, mesh/rows=10},
  colormap={mymap}{
      rgb(0pt)=(0.2422,0.1504,0.6603)
      rgb(32pt)=(0.2803,0.3367,0.967)
      rgb(64pt)=(0.2006,0.4803,0.9906)
      rgb(96pt)=(0.1288,0.6408,0.891)
      rgb(128pt)=(0.0770,0.7468,0.7224)
      rgb(160pt)=(0.3671,0.8021,0.4563)
      rgb(192pt)=(0.7945,0.7554,0.1570)
      rgb(224pt)=(0.9923,0.8034,0.1939)
      rgb(255pt)=(0.9769,0.9839,0.0805)
    }
  }

  \begin{axis}[%
    width=4cm,
    at={(1.127in,0.618in)},
    xmin=-0.5,
    xmax=4.5,
    ymin=-0.5,
    ymax=4.5,
    %colorbar
    ]

    \addplot[%
      surface plot]
    table[row sep=crcr, point meta=\thisrow{c}]{
        x	y	c\\
        0	0	0.9746767\\
        0	0.4444444	0.7835768\\
        0	0.8888889	0.5924770\\
        0	1.3333333	0.4013771\\
        0	1.7777778	0.2102773\\
        0	2.2222222	0.0191774\\
        0	2.6666667	-0.1719224\\
        0	3.1111111	-0.3630223\\
        0	3.5555556	-0.5541220\\
        0	4.0000000	-0.7452219\\
        0.4444444	0	0.9932975\\
        0.4444444	0.4444444	0.8021976\\
        0.4444444	0.8888889	0.6110978\\
        0.4444444	1.3333333	0.4199979\\
        0.4444444	1.7777778	0.2288981\\
        0.4444444	2.2222222	0.0377982\\
        0.4444444	2.6666667	-0.1533017\\
        0.4444444	3.1111111	-0.3444015\\
        0.4444444	3.5555556	-0.5355013\\
        0.4444444	4.0000000	-0.7266012\\
        0.8888889	0	1.0119182\\
        0.8888889	0.4444444	0.8208184\\
        0.8888889	0.8888889	0.6297185\\
        0.8888889	1.3333333	0.4386187\\
        0.8888889	1.7777778	0.2475188\\
        0.8888889	2.2222222	0.0564190\\
        0.8888889	2.6666667	-0.1346809\\
        0.8888889	3.1111111	-0.3257808\\
        0.8888889	3.5555556	-0.5168805\\
        0.8888889	4.0000000	-0.7079803\\
        1.3333333	0	1.0305389\\
        1.3333333	0.4444444	0.8394391\\
        1.3333333	0.8888889	0.6483393\\
        1.3333333	1.3333333	0.4572394\\
        1.3333333	1.7777778	0.2661396\\
        1.3333333	2.2222222	0.0750397\\
        1.3333333	2.6666667	-0.1160601\\
        1.3333333	3.1111111	-0.3071600\\
        1.3333333	3.5555556	-0.4982597\\
        1.3333333	4.0000000	-0.6893596\\
        1.7777778	0	1.0491598\\
        1.7777778	0.4444444	0.8580599\\
        1.7777778	0.8888889	0.6669600\\
        1.7777778	1.3333333	0.4758602\\
        1.7777778	1.7777778	0.2847604\\
        1.7777778	2.2222222	0.0936605\\
        1.7777778	2.6666667	-0.0974393\\
        1.7777778	3.1111111	-0.2885392\\
        1.7777778	3.5555556	-0.4796390\\
        1.7777778	4.0000000	-0.6707389\\
        2.2222222	0	1.0677805\\
        2.2222222	0.4444444	0.8766806\\
        2.2222222	0.8888889	0.6855808\\
        2.2222222	1.3333333	0.4944809\\
        2.2222222	1.7777778	0.3033811\\
        2.2222222	2.2222222	0.1122813\\
        2.2222222	2.6666667	-0.0788186\\
        2.2222222	3.1111111	-0.2699185\\
        2.2222222	3.5555556	-0.4610183\\
        2.2222222	4.0000000	-0.6521181\\
        2.6666667	0	1.0864012\\
        2.6666667	0.4444444	0.8953014\\
        2.6666667	0.8888889	0.7042016\\
        2.6666667	1.3333333	0.5131017\\
        2.6666667	1.7777778	0.3220019\\
        2.6666667	2.2222222	0.1309020\\
        2.6666667	2.6666667	-0.0601978\\
        2.6666667	3.1111111	-0.2512977\\
        2.6666667	3.5555556	-0.4423975\\
        2.6666667	4.0000000	-0.6334974\\
        3.1111111	0	1.1050220\\
        3.1111111	0.4444444	0.9139221\\
        3.1111111	0.8888889	0.7228223\\
        3.1111111	1.3333333	0.5317224\\
        3.1111111	1.7777778	0.3406226\\
        3.1111111	2.2222222	0.1495227\\
        3.1111111	2.6666667	-0.0415770\\
        3.1111111	3.1111111	-0.2326769\\
        3.1111111	3.5555556	-0.4237767\\
        3.1111111	4.0000000	-0.6148766\\
        3.5555556	0	1.1236427\\
        3.5555556	0.4444444	0.9325429\\
        3.5555556	0.8888889	0.7414430\\
        3.5555556	1.3333333	0.5503432\\
        3.5555556	1.7777778	0.3592434\\
        3.5555556	2.2222222	0.1681435\\
        3.5555556	2.6666667	-0.0229563\\
        3.5555556	3.1111111	-0.2140562\\
        3.5555556	3.5555556	-0.4051560\\
        3.5555556	4.0000000	-0.5962558\\
        4.0000000	0	1.1422635\\
        4.0000000	0.4444444	0.9511636\\
        4.0000000	0.8888889	0.7600638\\
        4.0000000	1.3333333	0.5689640\\
        4.0000000	1.7777778	0.3778642\\
        4.0000000	2.2222222	0.1867643\\
        4.0000000	2.6666667	-0.0043356\\
        4.0000000	3.1111111	-0.1954355\\
        4.0000000	3.5555556	-0.3865352\\
        4.0000000	4.0000000	-0.5776351\\
      };
    %\addlegendentry{\BarrierFunc}

  \end{axis}
\end{tikzpicture}%

==> figures/teaser/teaser-figure.tikz <==

\begin{tikzpicture}
  \pgfplotsset{
    initial set/.style={area legend, thick, draw=CORAcolorReachSet!80!black, fill=CORAcolorReachSet, fill opacity=0.2, forget plot},
    unsafe set/.style={area legend, thick, draw=CORAcolorUnsafe!80!black, fill=CORAcolorUnsafe, fill opacity=0.2, forget plot},
    samples/.style={only marks, mark=*, mark options={}, mark size=0.15mm, draw=black, fill=black},
    zero line enclosure/.style={area legend, thick, draw=CORAcolorPurple!80!black, fill=CORAcolorPurple, fill opacity=0.2, forget plot},
    zero line/.style={thick, draw=black}
  }
  \def\rows{1}
  \def\cols{2}
  \def\horzsep{80mm}
  \def\vertsep{5mm}
  \def\basepath{./figures/teaser/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep, vertical sep = \vertsep},
      scale only axis,
      width=1/\cols*0.3*\textwidth,
      height=1/\cols*0.3*\textwidth,
      legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
      ticklabel style={font=\tiny},
      xlabel={$x_{(1)}$},x label style={font=\tiny,yshift=2mm},
      ylabel={$x_{(2)}$},y label style={font=\tiny,yshift=-2mm},
    ]
    \nextgroupplot[xmin=0,xmax=1,ymin=0,ymax=1,xtick={0,1},ytick={0,1}]
    \input{\basepath teaser-figure_11.tikz}
    \coordinate (other-tl) at (rel axis cs:0,1);
    \coordinate (other-tr) at (rel axis cs:1,1);
    \coordinate (other-bl) at (rel axis cs:0,0);
    \coordinate (other-br) at (rel axis cs:1,0);

    \nextgroupplot[xmin=0,xmax=1,ymin=0,ymax=1,xtick={0,1},ytick={0,1}]
    %\input{\basepath teaser-figure_legends.tikz}
    \input{\basepath teaser-figure_12.tikz}

    \coordinate (sepl) at (rel axis cs:0,0.5);
    \coordinate (sepr) at (rel axis cs:1,0.5);
    \coordinate (our-tl) at (rel axis cs:0,1);
    \coordinate (our-tr) at (rel axis cs:1,1);
    \coordinate (our-bl) at (rel axis cs:0,0);
    \coordinate (our-br) at (rel axis cs:1,0);
  \end{groupplot}
  \path (other-tl|-current bounding box.south)--coordinate(legendpos)(our-br|-current bounding box.south);
  \node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

  \node[] at ($(other-bl)!0.5!(other-br) + (3.0625,-1.5)$) {\strut\bf (a) Iterative Training \& Verification~\cite{zhao2023,fossil2}};
  \node at ($(other-tl)!0.5!(other-br) + (0,1.75)$) {\strut Dynamical System};
  \pic at ($(other-tr)!0.5!(other-br) + (2,0)$) { nn={3}{2,3,2}{1mm}{0.15mm}{0.25mm} };
  \node at ($(other-tr)!0.5!(other-br) + (2,1.5)$) {\strut Neural Network $\BarrierNN$};
  \node[draw=black,thick,rounded corners,inner sep=2.5mm,align=center] at ($(other-tr)!0.5!(other-br) + (5.5,0)$) {\strut Verifier \\ {\footnotesize (SMT Solver)}};
  \node[] at ($(other-tr)!0.5!(other-br) + (6,-2.25)$) {{\color{CORAcolorSafe}\strut \cmark}};
  \node[] at ($(other-tr)!0.5!(other-br) + (5,-1.125)$) {{\color{CORAcolorUnsafe}\strut \xmark}};

  \node[] at ($(other-tl)!0.5!(other-tr) + (0.25,-0.25)$) {\footnotesize\strut Initial States $\Xinit$};
  \node[] at ($(other-bl)!0.5!(other-br) + (-0.2,0.2)$) {\footnotesize\strut Unsafe States $\Xu$};

  \draw[-{Stealth[length=2mm]},very thick] ($(other-tr)!0.5!(other-br) - (0.125,0)$) to[bend left] node[midway,above] {\footnotesize\strut\ Samples} ($(other-tr)!0.5!(other-br) + (1,0)$);
  \draw[-{Stealth[length=2mm]},very thick] ($(other-tr)!0.5!(other-br) + (3,0)$) to[bend left] node[midway,above] {\footnotesize$\mathstrut \textnormal{Loss} = 0$} ($(other-tr)!0.5!(other-br) + (4.5,0)$);
    \draw[-{Stealth[length=2mm]},very thick] ($(other-tr)!0.5!(other-br) + (6,-0.5)$) to ($(other-tr)!0.5!(other-br) + (6,-2)$);
    \draw[-{Stealth[length=2mm]},very thick] ($(other-tr)!0.5!(other-br) + (5,-0.5)$) to ($(other-tr)!0.5!(other-br) + (5,-0.9)$);
    \draw[-{Stealth[length=2mm]},very thick] ($(other-tr)!0.5!(other-br) + (4.75,-1.125)$) to[bend left=10] node[pos=0.35,above] {\footnotesize\strut Counterexamples} ($(other-br) + (-0.25,0.25)$);

    \draw[thick,rounded corners,draw opacity=0.3] ($(other-tl) + (-0.6,0.85)$) rectangle ($(other-br) + (6.725,-0.5)$);

    \draw[thick,draw opacity=0.3,dashed] ($(other-tr)!0.5!(our-tl) + (3.0625,1)$) -- ($(other-br)!0.5!(our-bl) + (3.0625,-1.5)$) ;

    \node[] at ($(our-bl)!0.5!(our-br) + (1.5,-1.5)$) {\strut\bf (b) Set-Based Training (Ours)};
    \node at ($(our-tl)!0.5!(our-br) + (0,1.75)$) {\strut Dynamical System};
    \pic at ($(our-tr)!0.5!(our-br) + (2,0)$) { nn={3}{2,3,2}{1mm}{0.15mm}{0.25mm} };
    \node at ($(our-tr)!0.5!(our-br) + (2,1.5)$) {\strut Neural Network $\BarrierNN$};
    \node[] at ($(our-tr)!0.5!(our-br) + (3,-2.25)$) {{\color{CORAcolorSafe}\strut \cmark}};

    \node[] at ($(our-tl)!0.5!(our-tr) + (0.25,-0.25)$) {\footnotesize\strut Initial States $\Xinit$};
    \node[] at ($(our-bl)!0.5!(our-br) + (-0.2,0.2)$) {\footnotesize\strut Unsafe States $\Xu$};

    \draw[-{Stealth[length=2mm]},very thick] ($(our-tr)!0.5!(our-br) - (0.125,0)$) to[bend left] node[midway,above] {\footnotesize\strut Sets} ($(our-tr)!0.5!(our-br) + (1,0)$);
    \draw[-{Stealth[length=2mm]},very thick] ($(our-tr)!0.5!(our-br) + (3,0)$) to[bend left] node[midway,left] {\footnotesize$\mathstrut \textnormal{Set-Loss} = 0\ $} ($(our-tr)!0.5!(our-br) + (3,-2)$);

  \draw[thick,rounded corners,draw opacity=0.3] ($(our-tl) + (-0.6,0.85)$) rectangle ($(our-br) + (3.55,-0.5)$);

\end{tikzpicture}%

==> figures/teaser/teaser-figure_11.tikz <==

\addplot[initial set,draw=none]
table[row sep=crcr] {%
    x	y\\
    0.6	0.6\\
    0.6	0.8\\
    0.8	0.8\\
    0.8	0.6\\
    0.6	0.6\\
  }--cycle;

\addplot[unsafe set,draw=none]
table[row sep=crcr] {%
    x	y\\
    0.2	0.2\\
    0.2	0.4\\
    0.4	0.4\\
    0.4	0.2\\
    0.2	0.2\\
  }--cycle;
\addplot [samples]
table[row sep=crcr]{%
    0.624786455519614	0.698071458693604\\
    0.770599631068163	0.774785481172347\\
    0.65405886645854	0.641692271750263\\
    0.71299591414764	0.728062365032552\\
    0.683405790328577	0.641195103106449\\
    0.789586624258634	0.616414241419545\\
    0.621141885316344	0.6284082243808\\
    0.633292088175284	0.724191728787062\\
    0.71474195296824	0.610415578057174\\
    0.78624027692165	0.745732336335654\\
    0.747568330759518	0.612680900138564\\
    0.772088112607646	0.786881023792243\\
    0.796879662448194	0.771787763336773\\
    0.757111797853006	0.702675483717515\\
    0.635520492101173	0.679717899347169\\
    0.626786250197594	0.60617790974899\\
    0.78782834121391	0.660261212917278\\
    0.659106766895071	0.666587256367235\\
    0.69341363740577	0.729639681293231\\
    0.605045636298607	0.768441322483867\\
    0.711806508997739	0.770819989854689\\
    0.669575838865452	0.689205329611021\\
    0.610847896888226	0.635421506757822\\
    0.732561612392195	0.666165799040661\\
    0.77969722756686	0.623631039689342\\
    0.797683585756996	0.707996419807586\\
    0.741383483864553	0.799898324019541\\
  };
\addplot [samples]
table[row sep=crcr]{%
    0.257569868963027	0.282904507778622\\
    0.292967988325028	0.352791415698391\\
    0.363640807781534	0.220044308039098\\
    0.235623390777353	0.271926982696416\\
    0.211340937813658	0.304377134732256\\
    0.267169794935385	0.235133805935132\\
    0.241789334798627	0.381030711800893\\
    0.335078235467249	0.2936936399808\\
    0.382426494847925	0.220802314955876\\
    0.349109214740344	0.347253491119328\\
    0.312372285056328	0.236838819503105\\
    0.319442270067571	0.259987398017958\\
    0.226824586565737	0.242520306671769\\
    0.378988335088163	0.214290562557409\\
    0.248497311787344	0.210750878441743\\
    0.288344411412885	0.202656640093451\\
    0.379438270194714	0.239331638273526\\
    0.218674103351019	0.261473379917584\\
    0.291211533368748	0.220333878724951\\
    0.399077945531018	0.2664185666905\\
    0.259469363177584	0.212409044263927\\
    0.259648794377553	0.209270252979636\\
    0.301085628491541	0.352285177338023\\
    0.326213999842719	0.217978330155218\\
    0.216172484626063	0.355448107309789\\
    0.381026948844714	0.3067543903534\\
    0.221830842408492	0.36516177157112\\
  };
\addplot [samples]
table[row sep=crcr]{%
    0	0.733303199068777\\
    0.0384615384615385	0.727904212569346\\
    0.0769230769230769	0.77086457929762\\
    0.115384615384615	0.692727343487826\\
    0.153846153846154	0.688549395266065\\
    0.192307692307692	0.737923901268616\\
    0.230769230769231	0.713567620225269\\
    0.269230769230769	0.682471862757916\\
    0.307692307692308	0.674649564212447\\
    0.346153846153846	0.640619291908463\\
    0.384615384615385	0.614182064061122\\
    0.423076923076923	0.53047084173305\\
    0.461538461538462	0.537352277843273\\
    0.5	0.491968670190586\\
    0.538461538461538	0.446559607451102\\
    0.576923076923077	0.386397648389059\\
    0.615384615384615	0.434402891066938\\
    0.653846153846154	0.369038199537541\\
    0.692307692307692	0.377543042537098\\
    0.730769230769231	0.374723025232957\\
    0.769230769230769	0.297046259302857\\
    0.807692307692308	0.287208190051167\\
    0.846153846153846	0.318887104231234\\
    0.884615384615385	0.303418949992477\\
    0.923076923076923	0.336165898179691\\
    0.961538461538462	0.32032722969135\\
    1	0.308120031305548\\
  };

\addplot [zero line]
table[row sep=crcr]{%
    0	0.749493427188559\\
    0.001001001001001	0.749477841356067\\
    0.002002002002002	0.74946184141846\\
    0.003003003003003	0.749445418372843\\
    0.004004004004004	0.749428563074788\\
    0.005005005005005	0.749411266237407\\
    0.00600600600600601	0.749393518430447\\
    0.00700700700700701	0.749375310079406\\
    0.00800800800800801	0.749356631464675\\
    0.00900900900900901	0.749337472720711\\
    0.01001001001001	0.749317823835224\\
    0.011011011011011	0.749297674648405\\
    0.012012012012012	0.749277014852171\\
    0.013013013013013	0.749255833989441\\
    0.014014014014014	0.749234121453443\\
    0.015015015015015	0.749211866487047\\
    0.016016016016016	0.749189058182133\\
    0.017017017017017	0.749165685478982\\
    0.018018018018018	0.74914173716571\\
    0.019019019019019	0.74911720187772\\
    0.02002002002002	0.749092068097201\\
    0.021021021021021	0.749066324152649\\
    0.022022022022022	0.74903995821843\\
    0.023023023023023	0.749012958314375\\
    0.024024024024024	0.748985312305408\\
    0.025025025025025	0.748957007901212\\
    0.026026026026026	0.748928032655938\\
    0.027027027027027	0.748898373967936\\
    0.028028028028028	0.748868019079544\\
    0.029029029029029	0.748836955076896\\
    0.03003003003003	0.748805168889782\\
    0.031031031031031	0.748772647291547\\
    0.032032032032032	0.748739376899022\\
    0.033033033033033	0.748705344172503\\
    0.034034034034034	0.748670535415771\\
    0.035035035035035	0.748634936776154\\
    0.036036036036036	0.748598534244626\\
    0.037037037037037	0.748561313655957\\
    0.038038038038038	0.748523260688904\\
    0.039039039039039	0.748484360866442\\
    0.04004004004004	0.748444599556049\\
    0.041041041041041	0.748403961970023\\
    0.042042042042042	0.748362433165857\\
    0.043043043043043	0.748319998046655\\
    0.044044044044044	0.748276641361595\\
    0.045045045045045	0.748232347706435\\
    0.046046046046046	0.748187101524075\\
    0.047047047047047	0.748140887105162\\
    0.048048048048048	0.748093688588741\\
    0.049049049049049	0.748045489962958\\
    0.0500500500500501	0.747996275065814\\
    0.0510510510510511	0.747946027585963\\
    0.0520520520520521	0.747894731063562\\
    0.0530530530530531	0.747842368891176\\
    0.0540540540540541	0.747788924314725\\
    0.0550550550550551	0.747734380434487\\
    0.0560560560560561	0.747678720206152\\
    0.0570570570570571	0.747621926441925\\
    0.0580580580580581	0.747563981811682\\
    0.0590590590590591	0.747504868844178\\
    0.0600600600600601	0.747444569928303\\
    0.0610610610610611	0.7473830673144\\
    0.0620620620620621	0.747320343115624\\
    0.0630630630630631	0.747256379309358\\
    0.0640640640640641	0.747191157738685\\
    0.0650650650650651	0.747124660113908\\
    0.0660660660660661	0.747056868014124\\
    0.0670670670670671	0.746987762888855\\
    0.0680680680680681	0.746917326059723\\
    0.0690690690690691	0.746845538722188\\
    0.0700700700700701	0.746772381947333\\
    0.0710710710710711	0.746697836683706\\
    0.0720720720720721	0.746621883759209\\
    0.0730730730730731	0.746544503883046\\
    0.0740740740740741	0.746465677647724\\
    0.0750750750750751	0.746385385531101\\
    0.0760760760760761	0.746303607898493\\
    0.0770770770770771	0.746220325004831\\
    0.0780780780780781	0.74613551699687\\
    0.0790790790790791	0.746049163915453\\
    0.0800800800800801	0.745961245697824\\
    0.0810810810810811	0.745871742179995\\
    0.0820820820820821	0.745780633099164\\
    0.0830830830830831	0.745687898096187\\
    0.0840840840840841	0.745593516718095\\
    0.0850850850850851	0.745497468420669\\
    0.0860860860860861	0.745399732571065\\
    0.0870870870870871	0.74530028845048\\
    0.0880880880880881	0.745199115256883\\
    0.0890890890890891	0.745096192107784\\
    0.0900900900900901	0.744991498043054\\
    0.0910910910910911	0.744885012027799\\
    0.0920920920920921	0.74477671295528\\
    0.0930930930930931	0.744666579649875\\
    0.0940940940940941	0.744554590870098\\
    0.0950950950950951	0.744440725311658\\
    0.0960960960960961	0.744324961610567\\
    0.0970970970970971	0.744207278346292\\
    0.0980980980980981	0.744087654044956\\
    0.0990990990990991	0.743966067182581\\
    0.1001001001001	0.743842496188371\\
    0.101101101101101	0.743716919448048\\
    0.102102102102102	0.743589315307221\\
    0.103103103103103	0.743459662074804\\
    0.104104104104104	0.74332793802647\\
    0.105105105105105	0.743194121408149\\
    0.106106106106106	0.743058190439566\\
    0.107107107107107	0.742920123317813\\
    0.108108108108108	0.74277989822097\\
    0.109109109109109	0.742637493311748\\
    0.11011011011011	0.742492886741183\\
    0.111111111111111	0.742346056652359\\
    0.112112112112112	0.742196981184164\\
    0.113113113113113	0.742045638475087\\
    0.114114114114114	0.741892006667038\\
    0.115115115115115	0.741736063909213\\
    0.116116116116116	0.741577788361975\\
    0.117117117117117	0.741417158200782\\
    0.118118118118118	0.741254151620129\\
    0.119119119119119	0.741088746837526\\
    0.12012012012012	0.740920922097505\\
    0.121121121121121	0.740750655675648\\
    0.122122122122122	0.740577925882641\\
    0.123123123123123	0.740402711068355\\
    0.124124124124124	0.740224989625947\\
    0.125125125125125	0.740044739995988\\
    0.126126126126126	0.7398619406706\\
    0.127127127127127	0.739676570197628\\
    0.128128128128128	0.739488607184819\\
    0.129129129129129	0.739298030304022\\
    0.13013013013013	0.739104818295403\\
    0.131131131131131	0.738908949971679\\
    0.132132132132132	0.738710404222361\\
    0.133133133133133	0.738509160018009\\
    0.134134134134134	0.738305196414504\\
    0.135135135135135	0.73809849255732\\
    0.136136136136136	0.737889027685819\\
    0.137137137137137	0.737676781137537\\
    0.138138138138138	0.73746173235249\\
    0.139139139139139	0.737243860877476\\
    0.14014014014014	0.737023146370384\\
    0.141141141141141	0.736799568604509\\
    0.142142142142142	0.736573107472855\\
    0.143143143143143	0.736343742992456\\
    0.144144144144144	0.73611145530868\\
    0.145145145145145	0.735876224699538\\
    0.146146146146146	0.735638031579982\\
    0.147147147147147	0.735396856506209\\
    0.148148148148148	0.735152680179942\\
    0.149149149149149	0.734905483452719\\
    0.15015015015015	0.734655247330156\\
    0.151151151151151	0.734401952976212\\
    0.152152152152152	0.734145581717434\\
    0.153153153153153	0.733886115047193\\
    0.154154154154154	0.733623534629896\\
    0.155155155155155	0.733357822305195\\
    0.156156156156156	0.733088960092163\\
    0.157157157157157	0.732816930193463\\
    0.158158158158158	0.732541714999487\\
    0.159159159159159	0.732263297092481\\
    0.16016016016016	0.731981659250636\\
    0.161161161161161	0.731696784452169\\
    0.162162162162162	0.731408655879358\\
    0.163163163163163	0.731117256922572\\
    0.164164164164164	0.730822571184251\\
    0.165165165165165	0.73052458248287\\
    0.166166166166166	0.730223274856866\\
    0.167167167167167	0.729918632568532\\
    0.168168168168168	0.729610640107874\\
    0.169169169169169	0.729299282196442\\
    0.17017017017017	0.728984543791113\\
    0.171171171171171	0.72866641008784\\
    0.172172172172172	0.728344866525365\\
    0.173173173173173	0.728019898788886\\
    0.174174174174174	0.727691492813684\\
    0.175175175175175	0.727359634788706\\
    0.176176176176176	0.727024311160106\\
    0.177177177177177	0.726685508634739\\
    0.178178178178178	0.726343214183603\\
    0.179179179179179	0.725997415045242\\
    0.18018018018018	0.725648098729092\\
    0.181181181181181	0.72529525301878\\
    0.182182182182182	0.724938865975372\\
    0.183183183183183	0.724578925940564\\
    0.184184184184184	0.724215421539824\\
    0.185185185185185	0.723848341685474\\
    0.186186186186186	0.723477675579725\\
    0.187187187187187	0.72310341271764\\
    0.188188188188188	0.722725542890053\\
    0.189189189189189	0.722344056186421\\
    0.19019019019019	0.72195894299762\\
    0.191191191191191	0.721570194018674\\
    0.192192192192192	0.721177800251426\\
    0.193193193193193	0.720781753007149\\
    0.194194194194194	0.720382043909084\\
    0.195195195195195	0.719978664894923\\
    0.196196196196196	0.719571608219219\\
    0.197197197197197	0.71916086645573\\
    0.198198198198198	0.718746432499703\\
    0.199199199199199	0.718328299570078\\
    0.2002002002002	0.717906461211634\\
    0.201201201201201	0.717480911297058\\
    0.202202202202202	0.717051644028946\\
    0.203203203203203	0.716618653941736\\
    0.204204204204204	0.716181935903559\\
    0.205205205205205	0.715741485118034\\
    0.206206206206206	0.715297297125972\\
    0.207207207207207	0.714849367807022\\
    0.208208208208208	0.71439769338123\\
    0.209209209209209	0.713942270410533\\
    0.21021021021021	0.713483095800171\\
    0.211211211211211	0.713020166800029\\
    0.212212212212212	0.712553481005899\\
    0.213213213213213	0.712083036360665\\
    0.214214214214214	0.711608831155415\\
    0.215215215215215	0.711130864030474\\
    0.216216216216216	0.710649133976354\\
    0.217217217217217	0.710163640334639\\
    0.218218218218218	0.709674382798777\\
    0.219219219219219	0.709181361414803\\
    0.22022022022022	0.708684576581985\\
    0.221221221221221	0.708184029053381\\
    0.222222222222222	0.707679719936327\\
    0.223223223223223	0.707171650692845\\
    0.224224224224224	0.706659823139963\\
    0.225225225225225	0.706144239449972\\
    0.226226226226226	0.705624902150585\\
    0.227227227227227	0.705101814125032\\
    0.228228228228228	0.704574978612072\\
    0.229229229229229	0.70404439920592\\
    0.23023023023023	0.7035100798561\\
    0.231231231231231	0.702972024867223\\
    0.232232232232232	0.70243023889868\\
    0.233233233233233	0.701884726964259\\
    0.234234234234234	0.701335494431684\\
    0.235235235235235	0.700782547022075\\
    0.236236236236236	0.700225890809336\\
    0.237237237237237	0.699665532219455\\
    0.238238238238238	0.699101478029738\\
    0.239239239239239	0.698533735367961\\
    0.24024024024024	0.697962311711444\\
    0.241241241241241	0.697387214886053\\
    0.242242242242242	0.696808453065128\\
    0.243243243243243	0.696226034768332\\
    0.244244244244244	0.695639968860424\\
    0.245245245245245	0.695050264549968\\
    0.246246246246246	0.694456931387957\\
    0.247247247247247	0.693859979266373\\
    0.248248248248248	0.693259418416669\\
    0.249249249249249	0.692655259408186\\
    0.25025025025025	0.692047513146491\\
    0.251251251251251	0.691436190871653\\
    0.252252252252252	0.690821304156446\\
    0.253253253253253	0.690202864904482\\
    0.254254254254254	0.689580885348277\\
    0.255255255255255	0.688955378047256\\
    0.256256256256256	0.68832635588568\\
    0.257257257257257	0.687693832070516\\
    0.258258258258258	0.687057820129243\\
    0.259259259259259	0.686418333907589\\
    0.26026026026026	0.68577538756721\\
    0.261261261261261	0.6851289955833\\
    0.262262262262262	0.684479172742153\\
    0.263263263263263	0.683825934138649\\
    0.264264264264264	0.683169295173692\\
    0.265265265265265	0.682509271551589\\
    0.266266266266266	0.681845879277363\\
    0.267267267267267	0.681179134654024\\
    0.268268268268268	0.68050905427977\\
    0.269269269269269	0.679835655045147\\
    0.27027027027027	0.679158954130146\\
    0.271271271271271	0.678478969001254\\
    0.272272272272272	0.677795717408453\\
    0.273273273273273	0.677109217382166\\
    0.274274274274274	0.67641948723016\\
    0.275275275275275	0.675726545534395\\
    0.276276276276276	0.675030411147836\\
    0.277277277277277	0.674331103191205\\
    0.278278278278278	0.673628641049707\\
    0.279279279279279	0.672923044369697\\
    0.28028028028028	0.672214333055314\\
    0.281281281281281	0.671502527265074\\
    0.282282282282282	0.670787647408422\\
    0.283283283283283	0.670069714142244\\
    0.284284284284284	0.669348748367344\\
    0.285285285285285	0.668624771224887\\
    0.286286286286286	0.667897804092804\\
    0.287287287287287	0.667167868582167\\
    0.288288288288288	0.666434986533527\\
    0.289289289289289	0.665699180013227\\
    0.29029029029029	0.664960471309681\\
    0.291291291291291	0.664218882929627\\
    0.292292292292292	0.663474437594349\\
    0.293293293293293	0.66272715823588\\
    0.294294294294294	0.661977067993173\\
    0.295295295295295	0.661224190208252\\
    0.296296296296296	0.66046854842234\\
    0.297297297297297	0.659710166371966\\
    0.298298298298298	0.658949067985052\\
    0.299299299299299	0.658185277376983\\
    0.3003003003003	0.657418818846657\\
    0.301301301301301	0.656649716872517\\
    0.302302302302302	0.655877996108576\\
    0.303303303303303	0.655103681380419\\
    0.304304304304304	0.654326797681198\\
    0.305305305305305	0.653547370167617\\
    0.306306306306306	0.652765424155896\\
    0.307307307307307	0.651980985117743\\
    0.308308308308308	0.651194078676302\\
    0.309309309309309	0.650404730602107\\
    0.31031031031031	0.649612966809019\\
    0.311311311311311	0.64881881335017\\
    0.312312312312312	0.648022296413895\\
    0.313313313313313	0.647223442319667\\
    0.314314314314314	0.646422277514028\\
    0.315315315315315	0.645618828566521\\
    0.316316316316316	0.644813122165627\\
    0.317317317317317	0.644005185114697\\
    0.318318318318318	0.643195044327895\\
    0.319319319319319	0.64238272682614\\
    0.32032032032032	0.641568259733057\\
    0.321321321321321	0.640751670270932\\
    0.322322322322322	0.639932985756678\\
    0.323323323323323	0.639112233597807\\
    0.324324324324324	0.638289441288409\\
    0.325325325325325	0.637464636405152\\
    0.326326326326326	0.636637846603281\\
    0.327327327327327	0.635809099612638\\
    0.328328328328328	0.634978423233693\\
    0.329329329329329	0.634145845333588\\
    0.33033033033033	0.633311393842202\\
    0.331331331331331	0.632475096748222\\
    0.332332332332332	0.631636982095244\\
    0.333333333333333	0.630797077977882\\
    0.334334334334334	0.629955412537904\\
    0.335335335335335	0.629112013960376\\
    0.336336336336336	0.628266910469844\\
    0.337337337337337	0.627420130326519\\
    0.338338338338338	0.626571701822501\\
    0.339339339339339	0.625721653278011\\
    0.34034034034034	0.624870013037659\\
    0.341341341341341	0.624016809466732\\
    0.342342342342342	0.623162070947501\\
    0.343343343343343	0.622305825875567\\
    0.344344344344344	0.621448102656223\\
    0.345345345345345	0.620588929700846\\
    0.346346346346346	0.619728335423322\\
    0.347347347347347	0.618866348236492\\
    0.348348348348348	0.618002996548633\\
    0.349349349349349	0.617138308759968\\
    0.35035035035035	0.616272313259203\\
    0.351351351351351	0.615405038420099\\
    0.352352352352352	0.614536512598074\\
    0.353353353353353	0.613666764126839\\
    0.354354354354354	0.612795821315063\\
    0.355355355355355	0.611923712443076\\
    0.356356356356356	0.611050465759599\\
    0.357357357357357	0.610176109478518\\
    0.358358358358358	0.609300671775683\\
    0.359359359359359	0.608424180785746\\
    0.36036036036036	0.607546664599037\\
    0.361361361361361	0.606668151258472\\
    0.362362362362362	0.605788668756499\\
    0.363363363363363	0.604908245032077\\
    0.364364364364364	0.604026907967703\\
    0.365365365365365	0.60314468538646\\
    0.366366366366366	0.602261605049119\\
    0.367367367367367	0.601377694651263\\
    0.368368368368368	0.600492981820466\\
    0.369369369369369	0.599607494113495\\
    0.37037037037037	0.598721259013562\\
    0.371371371371371	0.597834303927607\\
    0.372372372372372	0.596946656183627\\
    0.373373373373373	0.596058343028041\\
    0.374374374374374	0.595169391623092\\
    0.375375375375375	0.594279829044293\\
    0.376376376376376	0.593389682277914\\
    0.377377377377377	0.592498978218502\\
    0.378378378378378	0.591607743666447\\
    0.379379379379379	0.590716005325592\\
    0.38038038038038	0.589823789800869\\
    0.381381381381381	0.588931123595995\\
    0.382382382382382	0.588038033111189\\
    0.383383383383383	0.587144544640947\\
    0.384384384384384	0.586250684371844\\
    0.385385385385385	0.585356478380386\\
    0.386386386386386	0.584461952630895\\
    0.387387387387387	0.583567132973444\\
    0.388388388388388	0.582672045141823\\
    0.389389389389389	0.581776714751552\\
    0.39039039039039	0.580881167297931\\
    0.391391391391391	0.579985428154137\\
    0.392392392392392	0.579089522569349\\
    0.393393393393393	0.578193475666929\\
    0.394394394394394	0.57729731244263\\
    0.395395395395395	0.576401057762852\\
    0.396396396396396	0.575504736362937\\
    0.397397397397397	0.574608372845502\\
    0.398398398398398	0.57371199167881\\
    0.399399399399399	0.572815617195192\\
    0.4004004004004	0.571919273589489\\
    0.401401401401401	0.571022984917555\\
    0.402402402402402	0.570126775094784\\
    0.403403403403403	0.56923066789468\\
    0.404404404404404	0.568334686947473\\
    0.405405405405405	0.567438855738761\\
    0.406406406406406	0.566543197608204\\
    0.407407407407407	0.565647735748243\\
    0.408408408408408	0.564752493202871\\
    0.409409409409409	0.563857492866429\\
    0.41041041041041	0.562962757482449\\
    0.411411411411411	0.562068309642529\\
    0.412412412412412	0.561174171785249\\
    0.413413413413413	0.560280366195119\\
    0.414414414414414	0.559386915001568\\
    0.415415415415415	0.558493840177969\\
    0.416416416416416	0.557601163540696\\
    0.417417417417417	0.556708906748224\\
    0.418418418418418	0.555817091300255\\
    0.419419419419419	0.554925738536888\\
    0.42042042042042	0.55403486963782\\
    0.421421421421421	0.55314450562158\\
    0.422422422422422	0.5522546673448\\
    0.423423423423423	0.551365375501519\\
    0.424424424424424	0.550476650622523\\
    0.425425425425425	0.549588513074711\\
    0.426426426426426	0.548700983060504\\
    0.427427427427427	0.547814080617278\\
    0.428428428428428	0.546927825616834\\
    0.429429429429429	0.546042237764901\\
    0.43043043043043	0.545157336600664\\
    0.431431431431431	0.544273141496331\\
    0.432432432432432	0.543389671656728\\
    0.433433433433433	0.54250694611892\\
    0.434434434434434	0.541624983751871\\
    0.435435435435435	0.540743803256125\\
    0.436436436436436	0.539863423163525\\
    0.437437437437437	0.538983861836952\\
    0.438438438438438	0.5381051374701\\
    0.439439439439439	0.537227268087276\\
    0.44044044044044	0.53635027154323\\
    0.441441441441441	0.535474165523006\\
    0.442442442442442	0.534598967541833\\
    0.443443443443443	0.533724694945031\\
    0.444444444444444	0.532851364907946\\
    0.445445445445445	0.531978994435917\\
    0.446446446446446	0.531107600364261\\
    0.447447447447447	0.530237199358292\\
    0.448448448448448	0.529367807913351\\
    0.449449449449449	0.528499442354879\\
    0.45045045045045	0.527632118838498\\
    0.451451451451451	0.526765853350124\\
    0.452452452452452	0.525900661706105\\
    0.453453453453453	0.525036559553372\\
    0.454454454454454	0.524173562369628\\
    0.455455455455455	0.523311685463542\\
    0.456456456456456	0.522450943974982\\
    0.457457457457457	0.521591352875255\\
    0.458458458458458	0.520732926967376\\
    0.459459459459459	0.519875680886358\\
    0.46046046046046	0.519019629099518\\
    0.461461461461461	0.518164785906807\\
    0.462462462462462	0.517311165441159\\
    0.463463463463463	0.516458781668856\\
    0.464464464464464	0.515607648389916\\
    0.465465465465465	0.514757779238497\\
    0.466466466466466	0.513909187683321\\
    0.467467467467467	0.513061887028115\\
    0.468468468468468	0.512215890412067\\
    0.469469469469469	0.511371210810306\\
    0.47047047047047	0.510527861034388\\
    0.471471471471471	0.509685853732809\\
    0.472472472472472	0.50884520139153\\
    0.473473473473473	0.508005916334513\\
    0.474474474474474	0.50716801072428\\
    0.475475475475475	0.506331496562481\\
    0.476476476476476	0.505496385690482\\
    0.477477477477477	0.504662689789961\\
    0.478478478478478	0.503830420383523\\
    0.479479479479479	0.502999588835328\\
    0.48048048048048	0.502170206351728\\
    0.481481481481481	0.501342283981921\\
    0.482482482482482	0.50051583261862\\
    0.483483483483483	0.499690862998726\\
    0.484484484484485	0.49886738570402\\
    0.485485485485485	0.498045411161864\\
    0.486486486486487	0.497224949645914\\
    0.487487487487487	0.496406011276847\\
    0.488488488488488	0.495588606023086\\
    0.48948948948949	0.494772743701557\\
    0.49049049049049	0.493958433978433\\
    0.491491491491492	0.493145686369906\\
    0.492492492492492	0.492334510242958\\
    0.493493493493493	0.491524914816144\\
    0.494494494494495	0.490716909160385\\
    0.495495495495495	0.489910502199769\\
    0.496496496496497	0.489105702712358\\
    0.497497497497497	0.488302519331008\\
    0.498498498498498	0.487500960544191\\
    0.4994994994995	0.486701034696828\\
    0.500500500500501	0.485902749991131\\
    0.501501501501502	0.485106114487445\\
    0.502502502502503	0.484311136105103\\
    0.503503503503503	0.483517822623287\\
    0.504504504504504	0.48272618168189\\
    0.505505505505506	0.481936220782391\\
    0.506506506506507	0.481147947288729\\
    0.507507507507508	0.480361368428187\\
    0.508508508508508	0.479576491292279\\
    0.509509509509509	0.478793322837644\\
    0.510510510510511	0.478011869886938\\
    0.511511511511512	0.477232139129743\\
    0.512512512512513	0.476454137123467\\
    0.513513513513513	0.475677870294254\\
    0.514514514514514	0.474903344937901\\
    0.515515515515516	0.47413056722077\\
    0.516516516516517	0.473359543180713\\
    0.517517517517518	0.472590278727992\\
    0.518518518518518	0.471822779646204\\
    0.519519519519519	0.471057051593213\\
    0.520520520520521	0.47029310010208\\
    0.521521521521522	0.469530930581997\\
    0.522522522522523	0.468770548319219\\
    0.523523523523523	0.468011958478006\\
    0.524524524524524	0.46725516610156\\
    0.525525525525526	0.466500176112965\\
    0.526526526526527	0.465746993316129\\
    0.527527527527528	0.464995622396728\\
    0.528528528528528	0.46424606792315\\
    0.529529529529529	0.463498334347438\\
    0.530530530530531	0.462752426006234\\
    0.531531531531532	0.46200834712173\\
    0.532532532532533	0.461266101802608\\
    0.533533533533533	0.46052569404499\\
    0.534534534534535	0.459787127733381\\
    0.535535535535536	0.45905040664162\\
    0.536536536536537	0.458315534433816\\
    0.537537537537538	0.457582514665302\\
    0.538538538538539	0.456851350783575\\
    0.53953953953954	0.456122046129239\\
    0.540540540540541	0.45539460393695\\
    0.541541541541542	0.454669027336354\\
    0.542542542542543	0.45394531935303\\
    0.543543543543544	0.453223482909425\\
    0.544544544544545	0.452503520825798\\
    0.545545545545546	0.451785435821147\\
    0.546546546546547	0.45106923051415\\
    0.547547547547548	0.450354907424094\\
    0.548548548548549	0.449642468971804\\
    0.54954954954955	0.448931917480575\\
    0.550550550550551	0.448223255177092\\
    0.551551551551552	0.44751648419236\\
    0.552552552552553	0.446811606562619\\
    0.553553553553554	0.446108624230267\\
    0.554554554554555	0.445407539044775\\
    0.555555555555556	0.444708352763598\\
    0.556556556556557	0.444011067053088\\
    0.557557557557558	0.443315683489399\\
    0.558558558558559	0.442622203559395\\
    0.55955955955956	0.441930628661546\\
    0.560560560560561	0.441240960106835\\
    0.561561561561562	0.440553199119641\\
    0.562562562562563	0.439867346838642\\
    0.563563563563564	0.439183404317695\\
    0.564564564564565	0.438501372526727\\
    0.565565565565566	0.437821252352609\\
    0.566566566566567	0.437143044600042\\
    0.567567567567568	0.436466749992421\\
    0.568568568568569	0.435792369172715\\
    0.56956956956957	0.435119902704324\\
    0.570570570570571	0.434449351071947\\
    0.571571571571572	0.433780714682439\\
    0.572572572572573	0.433113993865662\\
    0.573573573573574	0.43244918887534\\
    0.574574574574575	0.431786299889901\\
    0.575575575575576	0.431125327013319\\
    0.576576576576577	0.430466270275953\\
    0.577577577577578	0.429809129635379\\
    0.578578578578579	0.429153904977219\\
    0.57957957957958	0.428500596115965\\
    0.580580580580581	0.427849202795798\\
    0.581581581581582	0.427199724691404\\
    0.582582582582583	0.426552161408785\\
    0.583583583583584	0.425906512486066\\
    0.584584584584585	0.425262777394293\\
    0.585585585585586	0.424620955538234\\
    0.586586586586587	0.423981046257169\\
    0.587587587587588	0.423343048825676\\
    0.588588588588589	0.422706962454417\\
    0.58958958958959	0.422072786290913\\
    0.590590590590591	0.421440519420321\\
    0.591591591591592	0.420810160866194\\
    0.592592592592593	0.420181709591255\\
    0.593593593593594	0.419555164498146\\
    0.594594594594595	0.418930524430189\\
    0.595595595595596	0.418307788172128\\
    0.596596596596597	0.417686954450877\\
    0.597597597597598	0.417068021936257\\
    0.598598598598599	0.41645098924173\\
    0.5995995995996	0.415835854925127\\
    0.600600600600601	0.415222617489371\\
    0.601601601601602	0.414611275383199\\
    0.602602602602603	0.41400182700187\\
    0.603603603603604	0.413394270687876\\
    0.604604604604605	0.412788604731649\\
    0.605605605605606	0.412184827372251\\
    0.606606606606607	0.411582936798074\\
    0.607607607607608	0.410982931147527\\
    0.608608608608609	0.410384808509714\\
    0.60960960960961	0.409788566925118\\
    0.610610610610611	0.409194204386271\\
    0.611611611611612	0.40860171883842\\
    0.612612612612613	0.408011108180191\\
    0.613613613613614	0.407422370264248\\
    0.614614614614615	0.406835502897942\\
    0.615615615615616	0.406250503843959\\
    0.616616616616617	0.405667370820963\\
    0.617617617617618	0.405086101504231\\
    0.618618618618619	0.404506693526287\\
    0.61961961961962	0.403929144477527\\
    0.620620620620621	0.40335345190684\\
    0.621621621621622	0.402779613322227\\
    0.622622622622623	0.402207626191409\\
    0.623623623623624	0.401637487942433\\
    0.624624624624625	0.401069195964279\\
    0.625625625625626	0.400502747607448\\
    0.626626626626627	0.399938140184559\\
    0.627627627627628	0.399375370970932\\
    0.628628628628629	0.398814437205169\\
    0.62962962962963	0.398255336089732\\
    0.630630630630631	0.397698064791512\\
    0.631631631631632	0.397142620442395\\
    0.632632632632633	0.396589000139824\\
    0.633633633633634	0.396037200947354\\
    0.634634634634635	0.395487219895202\\
    0.635635635635636	0.394939053980797\\
    0.636636636636637	0.394392700169315\\
    0.637637637637638	0.393848155394223\\
    0.638638638638639	0.393305416557802\\
    0.63963963963964	0.392764480531679\\
    0.640640640640641	0.392225344157347\\
    0.641641641641642	0.391688004246683\\
    0.642642642642643	0.391152457582457\\
    0.643643643643644	0.390618700918842\\
    0.644644644644645	0.390086730981916\\
    0.645645645645646	0.389556544470157\\
    0.646646646646647	0.38902813805494\\
    0.647647647647648	0.388501508381022\\
    0.648648648648649	0.387976652067026\\
    0.64964964964965	0.387453565705921\\
    0.650650650650651	0.386932245865497\\
    0.651651651651652	0.386412689088831\\
    0.652652652652653	0.385894891894755\\
    0.653653653653654	0.385378850778313\\
    0.654654654654655	0.384864562211224\\
    0.655655655655656	0.384352022642323\\
    0.656656656656657	0.383841228498017\\
    0.657657657657658	0.38333217618272\\
    0.658658658658659	0.382824862079298\\
    0.65965965965966	0.382319282549494\\
    0.660660660660661	0.381815433934363\\
    0.661661661661662	0.381313312554698\\
    0.662662662662663	0.380812914711441\\
    0.663663663663664	0.38031423668611\\
    0.664664664664665	0.379817274741202\\
    0.665665665665666	0.379322025120605\\
    0.666666666666667	0.378828484049998\\
    0.667667667667668	0.378336647737254\\
    0.668668668668669	0.377846512372828\\
    0.66966966966967	0.377358074130153\\
    0.670670670670671	0.376871329166024\\
    0.671671671671672	0.376386273620979\\
    0.672672672672673	0.375902903619679\\
    0.673673673673674	0.375421215271279\\
    0.674674674674675	0.374941204669802\\
    0.675675675675676	0.3744628678945\\
    0.676676676676677	0.37398620101022\\
    0.677677677677678	0.373511200067757\\
    0.678678678678679	0.373037861104214\\
    0.67967967967968	0.372566180143345\\
    0.680680680680681	0.372096153195908\\
    0.681681681681682	0.37162777626\\
    0.682682682682683	0.371161045321402\\
    0.683683683683684	0.370695956353908\\
    0.684684684684685	0.370232505319659\\
    0.685685685685686	0.369770688169471\\
    0.686686686686687	0.369310500843153\\
    0.687687687687688	0.368851939269832\\
    0.688688688688689	0.368394999368267\\
    0.68968968968969	0.367939677047159\\
    0.690690690690691	0.367485968205463\\
    0.691691691691692	0.367033868732692\\
    0.692692692692693	0.366583374509218\\
    0.693693693693694	0.366134481406567\\
    0.694694694694695	0.365687185287721\\
    0.695695695695696	0.365241482007401\\
    0.696696696696697	0.36479736741236\\
    0.697697697697698	0.364354837341661\\
    0.698698698698699	0.363913887626967\\
    0.6996996996997	0.363474514092809\\
    0.700700700700701	0.363036712556863\\
    0.701701701701702	0.362600478830226\\
    0.702702702702703	0.362165808717673\\
    0.703703703703704	0.361732698017932\\
    0.704704704704705	0.361301142523935\\
    0.705705705705706	0.360871138023084\\
    0.706706706706707	0.360442680297499\\
    0.707707707707708	0.360015765124274\\
    0.708708708708709	0.359590388275722\\
    0.70970970970971	0.359166545519622\\
    0.710710710710711	0.358744232619459\\
    0.711711711711712	0.358323445334667\\
    0.712712712712713	0.357904179420858\\
    0.713713713713714	0.357486430630064\\
    0.714714714714715	0.357070194710958\\
    0.715715715715716	0.356655467409087\\
    0.716716716716717	0.356242244467093\\
    0.717717717717718	0.355830521624938\\
    0.718718718718719	0.355420294620117\\
    0.71971971971972	0.355011559187878\\
    0.720720720720721	0.354604311061432\\
    0.721721721721722	0.354198545972163\\
    0.722722722722723	0.35379425964984\\
    0.723723723723724	0.353391447822812\\
    0.724724724724725	0.35299010621822\\
    0.725725725725726	0.352590230562188\\
    0.726726726726727	0.352191816580024\\
    0.727727727727728	0.351794859996411\\
    0.728728728728729	0.351399356535601\\
    0.72972972972973	0.351005301921602\\
    0.730730730730731	0.35061269187836\\
    0.731731731731732	0.350221522129952\\
    0.732732732732733	0.349831788400755\\
    0.733733733733734	0.349443486415635\\
    0.734734734734735	0.349056611900117\\
    0.735735735735736	0.348671160580559\\
    0.736736736736737	0.348287128184324\\
    0.737737737737738	0.34790451043995\\
    0.738738738738739	0.347523303077313\\
    0.73973973973974	0.347143501827795\\
    0.740740740740741	0.34676510242444\\
    0.741741741741742	0.34638810060212\\
    0.742742742742743	0.346012492097687\\
    0.743743743743744	0.34563827265013\\
    0.744744744744745	0.345265438000727\\
    0.745745745745746	0.344893983893195\\
    0.746746746746747	0.344523906073838\\
    0.747747747747748	0.344155200291694\\
    0.748748748748749	0.343787862298678\\
    0.74974974974975	0.343421887849723\\
    0.750750750750751	0.343057272702922\\
    0.751751751751752	0.342694012619662\\
    0.752752752752753	0.342332103364763\\
    0.753753753753754	0.341971540706608\\
    0.754754754754755	0.341612320417276\\
    0.755755755755756	0.341254438272673\\
    0.756756756756757	0.340897890052655\\
    0.757757757757758	0.340542671541158\\
    0.758758758758759	0.34018877852632\\
    0.75975975975976	0.3398362068006\\
    0.760760760760761	0.339484952160901\\
    0.761761761761762	0.339135010408687\\
    0.762762762762763	0.338786377350097\\
    0.763763763763764	0.338439048796062\\
    0.764764764764765	0.338093020562414\\
    0.765765765765766	0.337748288469999\\
    0.766766766766767	0.337404848344787\\
    0.767767767767768	0.337062696017974\\
    0.768768768768769	0.33672182732609\\
    0.76976976976977	0.336382238111106\\
    0.770770770770771	0.336043924220527\\
    0.771771771771772	0.335706881507502\\
    0.772772772772773	0.335371105830914\\
    0.773773773773774	0.335036593055484\\
    0.774774774774775	0.334703339051859\\
    0.775775775775776	0.334371339696712\\
    0.776776776776777	0.334040590872828\\
    0.777777777777778	0.333711088469201\\
    0.778778778778779	0.333382828381116\\
    0.77977977977978	0.333055806510241\\
    0.780780780780781	0.332730018764709\\
    0.781781781781782	0.332405461059206\\
    0.782782782782783	0.332082129315052\\
    0.783783783783784	0.331760019460281\\
    0.784784784784785	0.331439127429723\\
    0.785785785785786	0.331119449165079\\
    0.786786786786787	0.330800980615003\\
    0.787787787787788	0.330483717735172\\
    0.788788788788789	0.330167656488366\\
    0.78978978978979	0.329852792844533\\
    0.790790790790791	0.329539122780867\\
    0.791791791791792	0.329226642281878\\
    0.792792792792793	0.328915347339454\\
    0.793793793793794	0.328605233952935\\
    0.794794794794795	0.328296298129179\\
    0.795795795795796	0.32798853588262\\
    0.796796796796797	0.32768194323534\\
    0.797797797797798	0.327376516217126\\
    0.798798798798799	0.327072250865532\\
    0.7997997997998	0.32676914322594\\
    0.800800800800801	0.326467189351618\\
    0.801801801801802	0.326166385303776\\
    0.802802802802803	0.325866727151624\\
    0.803803803803804	0.325568210972426\\
    0.804804804804805	0.325270832851557\\
    0.805805805805806	0.324974588882548\\
    0.806806806806807	0.324679475167147\\
    0.807807807807808	0.324385487815363\\
    0.808808808808809	0.324092622945519\\
    0.80980980980981	0.323800876684297\\
    0.810810810810811	0.323510245166788\\
    0.811811811811812	0.323220724536537\\
    0.812812812812813	0.32293231094559\\
    0.813813813813814	0.322645000554533\\
    0.814814814814815	0.322358789532542\\
    0.815815815815816	0.322073674057419\\
    0.816816816816817	0.321789650315638\\
    0.817817817817818	0.321506714502381\\
    0.818818818818819	0.32122486282158\\
    0.81981981981982	0.320944091485952\\
    0.820820820820821	0.320664396717041\\
    0.821821821821822	0.320385774745248\\
    0.822822822822823	0.320108221809874\\
    0.823823823823824	0.319831734159146\\
    0.824824824824825	0.319556308050258\\
    0.825825825825826	0.319281939749398\\
    0.826826826826827	0.319008625531783\\
    0.827827827827828	0.318736361681689\\
    0.828828828828829	0.318465144492481\\
    0.82982982982983	0.318194970266643\\
    0.830830830830831	0.317925835315803\\
    0.831831831831832	0.317657735960766\\
    0.832832832832833	0.317390668531535\\
    0.833833833833834	0.317124629367341\\
    0.834834834834835	0.316859614816668\\
    0.835835835835836	0.316595621237273\\
    0.836836836836837	0.316332644996215\\
    0.837837837837838	0.316070682469874\\
    0.838838838838839	0.315809730043976\\
    0.83983983983984	0.315549784113611\\
    0.840840840840841	0.315290841083256\\
    0.841841841841842	0.315032897366794\\
    0.842842842842843	0.314775949387533\\
    0.843843843843844	0.314519993578225\\
    0.844844844844845	0.314265026381083\\
    0.845845845845846	0.314011044247799\\
    0.846846846846847	0.313758043639559\\
    0.847847847847848	0.313506021027059\\
    0.848848848848849	0.313254972890523\\
    0.84984984984985	0.313004895719711\\
    0.850850850850851	0.31275578601394\\
    0.851851851851852	0.312507640282091\\
    0.852852852852853	0.312260455042627\\
    0.853853853853854	0.312014226823599\\
    0.854854854854855	0.311768952162662\\
    0.855855855855856	0.311524627607085\\
    0.856856856856857	0.311281249713758\\
    0.857857857857858	0.311038815049204\\
    0.858858858858859	0.310797320189589\\
    0.85985985985986	0.310556761720727\\
    0.860860860860861	0.31031713623809\\
    0.861861861861862	0.310078440346816\\
    0.862862862862863	0.309840670661713\\
    0.863863863863864	0.309603823807269\\
    0.864864864864865	0.309367896417652\\
    0.865865865865866	0.309132885136722\\
    0.866866866866867	0.30889878661803\\
    0.867867867867868	0.308665597524825\\
    0.868868868868869	0.308433314530056\\
    0.86986986986987	0.308201934316377\\
    0.870870870870871	0.307971453576149\\
    0.871871871871872	0.307741869011441\\
    0.872872872872873	0.307513177334031\\
    0.873873873873874	0.307285375265411\\
    0.874874874874875	0.307058459536785\\
    0.875875875875876	0.306832426889068\\
    0.876876876876877	0.30660727407289\\
    0.877877877877878	0.306382997848593\\
    0.878878878878879	0.306159594986227\\
    0.87987987987988	0.305937062265555\\
    0.880880880880881	0.305715396476046\\
    0.881881881881882	0.305494594416876\\
    0.882882882882883	0.305274652896923\\
    0.883883883883884	0.305055568734766\\
    0.884884884884885	0.304837338758678\\
    0.885885885885886	0.304619959806627\\
    0.886886886886887	0.30440342872627\\
    0.887887887887888	0.304187742374946\\
    0.888888888888889	0.303972897619673\\
    0.88988988988989	0.303758891337144\\
    0.890890890890891	0.303545720413719\\
    0.891891891891892	0.303333381745421\\
    0.892892892892893	0.303121872237927\\
    0.893893893893894	0.302911188806565\\
    0.894894894894895	0.302701328376302\\
    0.895895895895896	0.302492287881743\\
    0.896896896896897	0.302284064267116\\
    0.897897897897898	0.302076654486271\\
    0.898898898898899	0.301870055502667\\
    0.8998998998999	0.301664264289365\\
    0.900900900900901	0.301459277829019\\
    0.901901901901902	0.301255093113865\\
    0.902902902902903	0.301051707145716\\
    0.903903903903904	0.300849116935948\\
    0.904904904904905	0.300647319505489\\
    0.905905905905906	0.300446311884815\\
    0.906906906906907	0.300246091113931\\
    0.907907907907908	0.300046654242366\\
    0.908908908908909	0.29984799832916\\
    0.90990990990991	0.299650120442853\\
    0.910910910910911	0.29945301766147\\
    0.911911911911912	0.299256687072515\\
    0.912912912912913	0.299061125772954\\
    0.913913913913914	0.298866330869204\\
    0.914914914914915	0.29867229947712\\
    0.915915915915916	0.298479028721983\\
    0.916916916916917	0.298286515738486\\
    0.917917917917918	0.298094757670721\\
    0.918918918918919	0.297903751672165\\
    0.91991991991992	0.297713494905665\\
    0.920920920920921	0.297523984543427\\
    0.921921921921922	0.297335217767\\
    0.922922922922923	0.297147191767259\\
    0.923923923923924	0.296959903744395\\
    0.924924924924925	0.296773350907898\\
    0.925925925925926	0.29658753047654\\
    0.926926926926927	0.296402439678362\\
    0.927927927927928	0.296218075750659\\
    0.928928928928929	0.296034435939963\\
    0.92992992992993	0.295851517502025\\
    0.930930930930931	0.295669317701805\\
    0.931931931931932	0.295487833813451\\
    0.932932932932933	0.295307063120283\\
    0.933933933933934	0.295127002914777\\
    0.934934934934935	0.29494765049855\\
    0.935935935935936	0.29476900318234\\
    0.936936936936937	0.294591058285994\\
    0.937937937937938	0.294413813138443\\
    0.938938938938939	0.294237265077693\\
    0.93993993993994	0.294061411450801\\
    0.940940940940941	0.293886249613862\\
    0.941941941941942	0.293711776931987\\
    0.942942942942943	0.293537990779289\\
    0.943943943943944	0.293364888538864\\
    0.944944944944945	0.29319246760277\\
    0.945945945945946	0.293020725372012\\
    0.946946946946947	0.292849659256521\\
    0.947947947947948	0.29267926667514\\
    0.948948948948949	0.292509545055598\\
    0.94994994994995	0.292340491834496\\
    0.950950950950951	0.292172104457291\\
    0.951951951951952	0.292004380378268\\
    0.952952952952953	0.291837317060528\\
    0.953953953953954	0.291670911975969\\
    0.954954954954955	0.291505162605261\\
    0.955955955955956	0.291340066437832\\
    0.956956956956957	0.291175620971844\\
    0.957957957957958	0.291011823714178\\
    0.958958958958959	0.290848672180411\\
    0.95995995995996	0.290686163894796\\
    0.960960960960961	0.290524296390243\\
    0.961961961961962	0.2903630672083\\
    0.962962962962963	0.290202473899131\\
    0.963963963963964	0.290042514021495\\
    0.964964964964965	0.289883185142729\\
    0.965965965965966	0.289724484838726\\
    0.966966966966967	0.289566410693911\\
    0.967967967967968	0.289408960301227\\
    0.968968968968969	0.289252131262108\\
    0.96996996996997	0.289095921186465\\
    0.970970970970971	0.288940327692657\\
    0.971971971971972	0.288785348407478\\
    0.972972972972973	0.288630980966131\\
    0.973973973973974	0.288477223012209\\
    0.974974974974975	0.288324072197673\\
    0.975975975975976	0.288171526182832\\
    0.976976976976977	0.288019582636322\\
    0.977977977977978	0.287868239235082\\
    0.978978978978979	0.287717493664338\\
    0.97997997997998	0.287567343617575\\
    0.980980980980981	0.287417786796521\\
    0.981981981981982	0.287268820911123\\
    0.982982982982983	0.287120443679526\\
    0.983983983983984	0.286972652828052\\
    0.984984984984985	0.286825446091178\\
    0.985985985985986	0.286678821211514\\
    0.986986986986987	0.286532775939781\\
    0.987987987987988	0.286387308034793\\
    0.988988988988989	0.286242415263427\\
    0.98998998998999	0.286098095400611\\
    0.990990990990991	0.285954346229297\\
    0.991991991991992	0.285811165540437\\
    0.992992992992993	0.285668551132966\\
    0.993993993993994	0.285526500813779\\
    0.994994994994995	0.285385012397706\\
    0.995995995995996	0.285244083707493\\
    0.996996996996997	0.285103712573778\\
    0.997997997997998	0.284963896835073\\
    0.998998998998999	0.284824634337735\\
    1	0.284685922935951\\
  };


==> figures/teaser/teaser-figure_12.tikz <==

\addplot[initial set]
table[row sep=crcr] {%
    x	y\\
    0.6	0.6\\
    0.6	0.8\\
    0.8	0.8\\
    0.8	0.6\\
    0.6	0.6\\
  }--cycle;

\addplot[unsafe set]
table[row sep=crcr] {%
    x	y\\
    0.2	0.2\\
    0.2	0.4\\
    0.4	0.4\\
    0.4	0.2\\
    0.2	0.2\\
  }--cycle;

\addplot[zero line enclosure]
table[row sep=crcr] {%
    x	y\\
    0.0357972828509174	0.717991125616477\\
    0	0.723629609615631\\
    0	0.74949342718856\\
    0.164202717149083	0.74949342718856\\
    0.2	0.743854943189406\\
    0.2	0.717991125616477\\
    0.0357972828509174	0.717991125616477\\
  }--cycle;

\addplot[zero line enclosure]
table[row sep=crcr] {%
    x	y\\
    0.282823026201281	0.572277805783715\\
    0.2	0.632619896315638\\
    0.2	0.717991125616477\\
    0.317176973798719	0.717991125616477\\
    0.4	0.657649035084555\\
    0.4	0.572277805783715\\
    0.282823026201281	0.572277805783715\\
  }--cycle;

\addplot[zero line enclosure]
table[row sep=crcr] {%
    x	y\\
    0.5	0.415590332410787\\
    0.4	0.486301686694185\\
    0.4	0.572277805783715\\
    0.5	0.572277805783715\\
    0.6	0.501566451500318\\
    0.6	0.415590332410787\\
    0.5	0.415590332410787\\
  }--cycle;

\addplot[zero line enclosure]
table[row sep=crcr] {%
    x	y\\
    0.7	0.32670866027601\\
    0.6	0.363343008762683\\
    0.6	0.415590332410788\\
    0.7	0.415590332410788\\
    0.8	0.378955983924115\\
    0.8	0.32670866027601\\
    0.7	0.32670866027601\\
  }--cycle;

\addplot[zero line enclosure]
table[row sep=crcr] {%
    x	y\\
    0.9	0.284685922935951\\
    0.8	0.301643729479151\\
    0.8	0.32670866027601\\
    0.899999999999999	0.32670866027601\\
    1	0.30975085373281\\
    1	0.284685922935951\\
    0.9	0.284685922935951\\
  }--cycle;


\addplot [zero line]
table[row sep=crcr]{%
    0	0.749493427188559\\
    0.001001001001001	0.749477841356067\\
    0.002002002002002	0.74946184141846\\
    0.003003003003003	0.749445418372843\\
    0.004004004004004	0.749428563074788\\
    0.005005005005005	0.749411266237407\\
    0.00600600600600601	0.749393518430447\\
    0.00700700700700701	0.749375310079406\\
    0.00800800800800801	0.749356631464675\\
    0.00900900900900901	0.749337472720711\\
    0.01001001001001	0.749317823835224\\
    0.011011011011011	0.749297674648405\\
    0.012012012012012	0.749277014852171\\
    0.013013013013013	0.749255833989441\\
    0.014014014014014	0.749234121453443\\
    0.015015015015015	0.749211866487047\\
    0.016016016016016	0.749189058182133\\
    0.017017017017017	0.749165685478982\\
    0.018018018018018	0.74914173716571\\
    0.019019019019019	0.74911720187772\\
    0.02002002002002	0.749092068097201\\
    0.021021021021021	0.749066324152649\\
    0.022022022022022	0.74903995821843\\
    0.023023023023023	0.749012958314375\\
    0.024024024024024	0.748985312305408\\
    0.025025025025025	0.748957007901212\\
    0.026026026026026	0.748928032655938\\
    0.027027027027027	0.748898373967936\\
    0.028028028028028	0.748868019079544\\
    0.029029029029029	0.748836955076896\\
    0.03003003003003	0.748805168889782\\
    0.031031031031031	0.748772647291547\\
    0.032032032032032	0.748739376899022\\
    0.033033033033033	0.748705344172503\\
    0.034034034034034	0.748670535415771\\
    0.035035035035035	0.748634936776154\\
    0.036036036036036	0.748598534244626\\
    0.037037037037037	0.748561313655957\\
    0.038038038038038	0.748523260688904\\
    0.039039039039039	0.748484360866442\\
    0.04004004004004	0.748444599556049\\
    0.041041041041041	0.748403961970023\\
    0.042042042042042	0.748362433165857\\
    0.043043043043043	0.748319998046655\\
    0.044044044044044	0.748276641361595\\
    0.045045045045045	0.748232347706435\\
    0.046046046046046	0.748187101524075\\
    0.047047047047047	0.748140887105162\\
    0.048048048048048	0.748093688588741\\
    0.049049049049049	0.748045489962958\\
    0.0500500500500501	0.747996275065814\\
    0.0510510510510511	0.747946027585963\\
    0.0520520520520521	0.747894731063562\\
    0.0530530530530531	0.747842368891176\\
    0.0540540540540541	0.747788924314725\\
    0.0550550550550551	0.747734380434487\\
    0.0560560560560561	0.747678720206152\\
    0.0570570570570571	0.747621926441925\\
    0.0580580580580581	0.747563981811682\\
    0.0590590590590591	0.747504868844178\\
    0.0600600600600601	0.747444569928303\\
    0.0610610610610611	0.7473830673144\\
    0.0620620620620621	0.747320343115624\\
    0.0630630630630631	0.747256379309358\\
    0.0640640640640641	0.747191157738685\\
    0.0650650650650651	0.747124660113908\\
    0.0660660660660661	0.747056868014124\\
    0.0670670670670671	0.746987762888855\\
    0.0680680680680681	0.746917326059723\\
    0.0690690690690691	0.746845538722188\\
    0.0700700700700701	0.746772381947333\\
    0.0710710710710711	0.746697836683706\\
    0.0720720720720721	0.746621883759209\\
    0.0730730730730731	0.746544503883046\\
    0.0740740740740741	0.746465677647724\\
    0.0750750750750751	0.746385385531101\\
    0.0760760760760761	0.746303607898493\\
    0.0770770770770771	0.746220325004831\\
    0.0780780780780781	0.74613551699687\\
    0.0790790790790791	0.746049163915453\\
    0.0800800800800801	0.745961245697824\\
    0.0810810810810811	0.745871742179995\\
    0.0820820820820821	0.745780633099164\\
    0.0830830830830831	0.745687898096187\\
    0.0840840840840841	0.745593516718095\\
    0.0850850850850851	0.745497468420669\\
    0.0860860860860861	0.745399732571065\\
    0.0870870870870871	0.74530028845048\\
    0.0880880880880881	0.745199115256883\\
    0.0890890890890891	0.745096192107784\\
    0.0900900900900901	0.744991498043054\\
    0.0910910910910911	0.744885012027799\\
    0.0920920920920921	0.74477671295528\\
    0.0930930930930931	0.744666579649875\\
    0.0940940940940941	0.744554590870098\\
    0.0950950950950951	0.744440725311658\\
    0.0960960960960961	0.744324961610567\\
    0.0970970970970971	0.744207278346292\\
    0.0980980980980981	0.744087654044956\\
    0.0990990990990991	0.743966067182581\\
    0.1001001001001	0.743842496188371\\
    0.101101101101101	0.743716919448048\\
    0.102102102102102	0.743589315307221\\
    0.103103103103103	0.743459662074804\\
    0.104104104104104	0.74332793802647\\
    0.105105105105105	0.743194121408149\\
    0.106106106106106	0.743058190439566\\
    0.107107107107107	0.742920123317813\\
    0.108108108108108	0.74277989822097\\
    0.109109109109109	0.742637493311748\\
    0.11011011011011	0.742492886741183\\
    0.111111111111111	0.742346056652359\\
    0.112112112112112	0.742196981184164\\
    0.113113113113113	0.742045638475087\\
    0.114114114114114	0.741892006667038\\
    0.115115115115115	0.741736063909213\\
    0.116116116116116	0.741577788361975\\
    0.117117117117117	0.741417158200782\\
    0.118118118118118	0.741254151620129\\
    0.119119119119119	0.741088746837526\\
    0.12012012012012	0.740920922097505\\
    0.121121121121121	0.740750655675648\\
    0.122122122122122	0.740577925882641\\
    0.123123123123123	0.740402711068355\\
    0.124124124124124	0.740224989625947\\
    0.125125125125125	0.740044739995988\\
    0.126126126126126	0.7398619406706\\
    0.127127127127127	0.739676570197628\\
    0.128128128128128	0.739488607184819\\
    0.129129129129129	0.739298030304022\\
    0.13013013013013	0.739104818295403\\
    0.131131131131131	0.738908949971679\\
    0.132132132132132	0.738710404222361\\
    0.133133133133133	0.738509160018009\\
    0.134134134134134	0.738305196414504\\
    0.135135135135135	0.73809849255732\\
    0.136136136136136	0.737889027685819\\
    0.137137137137137	0.737676781137537\\
    0.138138138138138	0.73746173235249\\
    0.139139139139139	0.737243860877476\\
    0.14014014014014	0.737023146370384\\
    0.141141141141141	0.736799568604509\\
    0.142142142142142	0.736573107472855\\
    0.143143143143143	0.736343742992456\\
    0.144144144144144	0.73611145530868\\
    0.145145145145145	0.735876224699538\\
    0.146146146146146	0.735638031579982\\
    0.147147147147147	0.735396856506209\\
    0.148148148148148	0.735152680179942\\
    0.149149149149149	0.734905483452719\\
    0.15015015015015	0.734655247330156\\
    0.151151151151151	0.734401952976212\\
    0.152152152152152	0.734145581717434\\
    0.153153153153153	0.733886115047193\\
    0.154154154154154	0.733623534629896\\
    0.155155155155155	0.733357822305195\\
    0.156156156156156	0.733088960092163\\
    0.157157157157157	0.732816930193463\\
    0.158158158158158	0.732541714999487\\
    0.159159159159159	0.732263297092481\\
    0.16016016016016	0.731981659250636\\
    0.161161161161161	0.731696784452169\\
    0.162162162162162	0.731408655879358\\
    0.163163163163163	0.731117256922572\\
    0.164164164164164	0.730822571184251\\
    0.165165165165165	0.73052458248287\\
    0.166166166166166	0.730223274856866\\
    0.167167167167167	0.729918632568532\\
    0.168168168168168	0.729610640107874\\
    0.169169169169169	0.729299282196442\\
    0.17017017017017	0.728984543791113\\
    0.171171171171171	0.72866641008784\\
    0.172172172172172	0.728344866525365\\
    0.173173173173173	0.728019898788886\\
    0.174174174174174	0.727691492813684\\
    0.175175175175175	0.727359634788706\\
    0.176176176176176	0.727024311160106\\
    0.177177177177177	0.726685508634739\\
    0.178178178178178	0.726343214183603\\
    0.179179179179179	0.725997415045242\\
    0.18018018018018	0.725648098729092\\
    0.181181181181181	0.72529525301878\\
    0.182182182182182	0.724938865975372\\
    0.183183183183183	0.724578925940564\\
    0.184184184184184	0.724215421539824\\
    0.185185185185185	0.723848341685474\\
    0.186186186186186	0.723477675579725\\
    0.187187187187187	0.72310341271764\\
    0.188188188188188	0.722725542890053\\
    0.189189189189189	0.722344056186421\\
    0.19019019019019	0.72195894299762\\
    0.191191191191191	0.721570194018674\\
    0.192192192192192	0.721177800251426\\
    0.193193193193193	0.720781753007149\\
    0.194194194194194	0.720382043909084\\
    0.195195195195195	0.719978664894923\\
    0.196196196196196	0.719571608219219\\
    0.197197197197197	0.71916086645573\\
    0.198198198198198	0.718746432499703\\
    0.199199199199199	0.718328299570078\\
    0.2002002002002	0.717906461211634\\
    0.201201201201201	0.717480911297058\\
    0.202202202202202	0.717051644028946\\
    0.203203203203203	0.716618653941736\\
    0.204204204204204	0.716181935903559\\
    0.205205205205205	0.715741485118034\\
    0.206206206206206	0.715297297125972\\
    0.207207207207207	0.714849367807022\\
    0.208208208208208	0.71439769338123\\
    0.209209209209209	0.713942270410533\\
    0.21021021021021	0.713483095800171\\
    0.211211211211211	0.713020166800029\\
    0.212212212212212	0.712553481005899\\
    0.213213213213213	0.712083036360665\\
    0.214214214214214	0.711608831155415\\
    0.215215215215215	0.711130864030474\\
    0.216216216216216	0.710649133976354\\
    0.217217217217217	0.710163640334639\\
    0.218218218218218	0.709674382798777\\
    0.219219219219219	0.709181361414803\\
    0.22022022022022	0.708684576581985\\
    0.221221221221221	0.708184029053381\\
    0.222222222222222	0.707679719936327\\
    0.223223223223223	0.707171650692845\\
    0.224224224224224	0.706659823139963\\
    0.225225225225225	0.706144239449972\\
    0.226226226226226	0.705624902150585\\
    0.227227227227227	0.705101814125032\\
    0.228228228228228	0.704574978612072\\
    0.229229229229229	0.70404439920592\\
    0.23023023023023	0.7035100798561\\
    0.231231231231231	0.702972024867223\\
    0.232232232232232	0.70243023889868\\
    0.233233233233233	0.701884726964259\\
    0.234234234234234	0.701335494431684\\
    0.235235235235235	0.700782547022075\\
    0.236236236236236	0.700225890809336\\
    0.237237237237237	0.699665532219455\\
    0.238238238238238	0.699101478029738\\
    0.239239239239239	0.698533735367961\\
    0.24024024024024	0.697962311711444\\
    0.241241241241241	0.697387214886053\\
    0.242242242242242	0.696808453065128\\
    0.243243243243243	0.696226034768332\\
    0.244244244244244	0.695639968860424\\
    0.245245245245245	0.695050264549968\\
    0.246246246246246	0.694456931387957\\
    0.247247247247247	0.693859979266373\\
    0.248248248248248	0.693259418416669\\
    0.249249249249249	0.692655259408186\\
    0.25025025025025	0.692047513146491\\
    0.251251251251251	0.691436190871653\\
    0.252252252252252	0.690821304156446\\
    0.253253253253253	0.690202864904482\\
    0.254254254254254	0.689580885348277\\
    0.255255255255255	0.688955378047256\\
    0.256256256256256	0.68832635588568\\
    0.257257257257257	0.687693832070516\\
    0.258258258258258	0.687057820129243\\
    0.259259259259259	0.686418333907589\\
    0.26026026026026	0.68577538756721\\
    0.261261261261261	0.6851289955833\\
    0.262262262262262	0.684479172742153\\
    0.263263263263263	0.683825934138649\\
    0.264264264264264	0.683169295173692\\
    0.265265265265265	0.682509271551589\\
    0.266266266266266	0.681845879277363\\
    0.267267267267267	0.681179134654024\\
    0.268268268268268	0.68050905427977\\
    0.269269269269269	0.679835655045147\\
    0.27027027027027	0.679158954130146\\
    0.271271271271271	0.678478969001254\\
    0.272272272272272	0.677795717408453\\
    0.273273273273273	0.677109217382166\\
    0.274274274274274	0.67641948723016\\
    0.275275275275275	0.675726545534395\\
    0.276276276276276	0.675030411147836\\
    0.277277277277277	0.674331103191205\\
    0.278278278278278	0.673628641049707\\
    0.279279279279279	0.672923044369697\\
    0.28028028028028	0.672214333055314\\
    0.281281281281281	0.671502527265074\\
    0.282282282282282	0.670787647408422\\
    0.283283283283283	0.670069714142244\\
    0.284284284284284	0.669348748367344\\
    0.285285285285285	0.668624771224887\\
    0.286286286286286	0.667897804092804\\
    0.287287287287287	0.667167868582167\\
    0.288288288288288	0.666434986533527\\
    0.289289289289289	0.665699180013227\\
    0.29029029029029	0.664960471309681\\
    0.291291291291291	0.664218882929627\\
    0.292292292292292	0.663474437594349\\
    0.293293293293293	0.66272715823588\\
    0.294294294294294	0.661977067993173\\
    0.295295295295295	0.661224190208252\\
    0.296296296296296	0.66046854842234\\
    0.297297297297297	0.659710166371966\\
    0.298298298298298	0.658949067985052\\
    0.299299299299299	0.658185277376983\\
    0.3003003003003	0.657418818846657\\
    0.301301301301301	0.656649716872517\\
    0.302302302302302	0.655877996108576\\
    0.303303303303303	0.655103681380419\\
    0.304304304304304	0.654326797681198\\
    0.305305305305305	0.653547370167617\\
    0.306306306306306	0.652765424155896\\
    0.307307307307307	0.651980985117743\\
    0.308308308308308	0.651194078676302\\
    0.309309309309309	0.650404730602107\\
    0.31031031031031	0.649612966809019\\
    0.311311311311311	0.64881881335017\\
    0.312312312312312	0.648022296413895\\
    0.313313313313313	0.647223442319667\\
    0.314314314314314	0.646422277514028\\
    0.315315315315315	0.645618828566521\\
    0.316316316316316	0.644813122165627\\
    0.317317317317317	0.644005185114697\\
    0.318318318318318	0.643195044327895\\
    0.319319319319319	0.64238272682614\\
    0.32032032032032	0.641568259733057\\
    0.321321321321321	0.640751670270932\\
    0.322322322322322	0.639932985756678\\
    0.323323323323323	0.639112233597807\\
    0.324324324324324	0.638289441288409\\
    0.325325325325325	0.637464636405152\\
    0.326326326326326	0.636637846603281\\
    0.327327327327327	0.635809099612638\\
    0.328328328328328	0.634978423233693\\
    0.329329329329329	0.634145845333588\\
    0.33033033033033	0.633311393842202\\
    0.331331331331331	0.632475096748222\\
    0.332332332332332	0.631636982095244\\
    0.333333333333333	0.630797077977882\\
    0.334334334334334	0.629955412537904\\
    0.335335335335335	0.629112013960376\\
    0.336336336336336	0.628266910469844\\
    0.337337337337337	0.627420130326519\\
    0.338338338338338	0.626571701822501\\
    0.339339339339339	0.625721653278011\\
    0.34034034034034	0.624870013037659\\
    0.341341341341341	0.624016809466732\\
    0.342342342342342	0.623162070947501\\
    0.343343343343343	0.622305825875567\\
    0.344344344344344	0.621448102656223\\
    0.345345345345345	0.620588929700846\\
    0.346346346346346	0.619728335423322\\
    0.347347347347347	0.618866348236492\\
    0.348348348348348	0.618002996548633\\
    0.349349349349349	0.617138308759968\\
    0.35035035035035	0.616272313259203\\
    0.351351351351351	0.615405038420099\\
    0.352352352352352	0.614536512598074\\
    0.353353353353353	0.613666764126839\\
    0.354354354354354	0.612795821315063\\
    0.355355355355355	0.611923712443076\\
    0.356356356356356	0.611050465759599\\
    0.357357357357357	0.610176109478518\\
    0.358358358358358	0.609300671775683\\
    0.359359359359359	0.608424180785746\\
    0.36036036036036	0.607546664599037\\
    0.361361361361361	0.606668151258472\\
    0.362362362362362	0.605788668756499\\
    0.363363363363363	0.604908245032077\\
    0.364364364364364	0.604026907967703\\
    0.365365365365365	0.60314468538646\\
    0.366366366366366	0.602261605049119\\
    0.367367367367367	0.601377694651263\\
    0.368368368368368	0.600492981820466\\
    0.369369369369369	0.599607494113495\\
    0.37037037037037	0.598721259013562\\
    0.371371371371371	0.597834303927607\\
    0.372372372372372	0.596946656183627\\
    0.373373373373373	0.596058343028041\\
    0.374374374374374	0.595169391623092\\
    0.375375375375375	0.594279829044293\\
    0.376376376376376	0.593389682277914\\
    0.377377377377377	0.592498978218502\\
    0.378378378378378	0.591607743666447\\
    0.379379379379379	0.590716005325592\\
    0.38038038038038	0.589823789800869\\
    0.381381381381381	0.588931123595995\\
    0.382382382382382	0.588038033111189\\
    0.383383383383383	0.587144544640947\\
    0.384384384384384	0.586250684371844\\
    0.385385385385385	0.585356478380386\\
    0.386386386386386	0.584461952630895\\
    0.387387387387387	0.583567132973444\\
    0.388388388388388	0.582672045141823\\
    0.389389389389389	0.581776714751552\\
    0.39039039039039	0.580881167297931\\
    0.391391391391391	0.579985428154137\\
    0.392392392392392	0.579089522569349\\
    0.393393393393393	0.578193475666929\\
    0.394394394394394	0.57729731244263\\
    0.395395395395395	0.576401057762852\\
    0.396396396396396	0.575504736362937\\
    0.397397397397397	0.574608372845502\\
    0.398398398398398	0.57371199167881\\
    0.399399399399399	0.572815617195192\\
    0.4004004004004	0.571919273589489\\
    0.401401401401401	0.571022984917555\\
    0.402402402402402	0.570126775094784\\
    0.403403403403403	0.56923066789468\\
    0.404404404404404	0.568334686947473\\
    0.405405405405405	0.567438855738761\\
    0.406406406406406	0.566543197608204\\
    0.407407407407407	0.565647735748243\\
    0.408408408408408	0.564752493202871\\
    0.409409409409409	0.563857492866429\\
    0.41041041041041	0.562962757482449\\
    0.411411411411411	0.562068309642529\\
    0.412412412412412	0.561174171785249\\
    0.413413413413413	0.560280366195119\\
    0.414414414414414	0.559386915001568\\
    0.415415415415415	0.558493840177969\\
    0.416416416416416	0.557601163540696\\
    0.417417417417417	0.556708906748224\\
    0.418418418418418	0.555817091300255\\
    0.419419419419419	0.554925738536888\\
    0.42042042042042	0.55403486963782\\
    0.421421421421421	0.55314450562158\\
    0.422422422422422	0.5522546673448\\
    0.423423423423423	0.551365375501519\\
    0.424424424424424	0.550476650622523\\
    0.425425425425425	0.549588513074711\\
    0.426426426426426	0.548700983060504\\
    0.427427427427427	0.547814080617278\\
    0.428428428428428	0.546927825616834\\
    0.429429429429429	0.546042237764901\\
    0.43043043043043	0.545157336600664\\
    0.431431431431431	0.544273141496331\\
    0.432432432432432	0.543389671656728\\
    0.433433433433433	0.54250694611892\\
    0.434434434434434	0.541624983751871\\
    0.435435435435435	0.540743803256125\\
    0.436436436436436	0.539863423163525\\
    0.437437437437437	0.538983861836952\\
    0.438438438438438	0.5381051374701\\
    0.439439439439439	0.537227268087276\\
    0.44044044044044	0.53635027154323\\
    0.441441441441441	0.535474165523006\\
    0.442442442442442	0.534598967541833\\
    0.443443443443443	0.533724694945031\\
    0.444444444444444	0.532851364907946\\
    0.445445445445445	0.531978994435917\\
    0.446446446446446	0.531107600364261\\
    0.447447447447447	0.530237199358292\\
    0.448448448448448	0.529367807913351\\
    0.449449449449449	0.528499442354879\\
    0.45045045045045	0.527632118838498\\
    0.451451451451451	0.526765853350124\\
    0.452452452452452	0.525900661706105\\
    0.453453453453453	0.525036559553372\\
    0.454454454454454	0.524173562369628\\
    0.455455455455455	0.523311685463542\\
    0.456456456456456	0.522450943974982\\
    0.457457457457457	0.521591352875255\\
    0.458458458458458	0.520732926967376\\
    0.459459459459459	0.519875680886358\\
    0.46046046046046	0.519019629099518\\
    0.461461461461461	0.518164785906807\\
    0.462462462462462	0.517311165441159\\
    0.463463463463463	0.516458781668856\\
    0.464464464464464	0.515607648389916\\
    0.465465465465465	0.514757779238497\\
    0.466466466466466	0.513909187683321\\
    0.467467467467467	0.513061887028115\\
    0.468468468468468	0.512215890412067\\
    0.469469469469469	0.511371210810306\\
    0.47047047047047	0.510527861034388\\
    0.471471471471471	0.509685853732809\\
    0.472472472472472	0.50884520139153\\
    0.473473473473473	0.508005916334513\\
    0.474474474474474	0.50716801072428\\
    0.475475475475475	0.506331496562481\\
    0.476476476476476	0.505496385690482\\
    0.477477477477477	0.504662689789961\\
    0.478478478478478	0.503830420383523\\
    0.479479479479479	0.502999588835328\\
    0.48048048048048	0.502170206351728\\
    0.481481481481481	0.501342283981921\\
    0.482482482482482	0.50051583261862\\
    0.483483483483483	0.499690862998726\\
    0.484484484484485	0.49886738570402\\
    0.485485485485485	0.498045411161864\\
    0.486486486486487	0.497224949645914\\
    0.487487487487487	0.496406011276847\\
    0.488488488488488	0.495588606023086\\
    0.48948948948949	0.494772743701557\\
    0.49049049049049	0.493958433978433\\
    0.491491491491492	0.493145686369906\\
    0.492492492492492	0.492334510242958\\
    0.493493493493493	0.491524914816144\\
    0.494494494494495	0.490716909160385\\
    0.495495495495495	0.489910502199769\\
    0.496496496496497	0.489105702712358\\
    0.497497497497497	0.488302519331008\\
    0.498498498498498	0.487500960544191\\
    0.4994994994995	0.486701034696828\\
    0.500500500500501	0.485902749991131\\
    0.501501501501502	0.485106114487445\\
    0.502502502502503	0.484311136105103\\
    0.503503503503503	0.483517822623287\\
    0.504504504504504	0.48272618168189\\
    0.505505505505506	0.481936220782391\\
    0.506506506506507	0.481147947288729\\
    0.507507507507508	0.480361368428187\\
    0.508508508508508	0.479576491292279\\
    0.509509509509509	0.478793322837644\\
    0.510510510510511	0.478011869886938\\
    0.511511511511512	0.477232139129743\\
    0.512512512512513	0.476454137123467\\
    0.513513513513513	0.475677870294254\\
    0.514514514514514	0.474903344937901\\
    0.515515515515516	0.47413056722077\\
    0.516516516516517	0.473359543180713\\
    0.517517517517518	0.472590278727992\\
    0.518518518518518	0.471822779646204\\
    0.519519519519519	0.471057051593213\\
    0.520520520520521	0.47029310010208\\
    0.521521521521522	0.469530930581997\\
    0.522522522522523	0.468770548319219\\
    0.523523523523523	0.468011958478006\\
    0.524524524524524	0.46725516610156\\
    0.525525525525526	0.466500176112965\\
    0.526526526526527	0.465746993316129\\
    0.527527527527528	0.464995622396728\\
    0.528528528528528	0.46424606792315\\
    0.529529529529529	0.463498334347438\\
    0.530530530530531	0.462752426006234\\
    0.531531531531532	0.46200834712173\\
    0.532532532532533	0.461266101802608\\
    0.533533533533533	0.46052569404499\\
    0.534534534534535	0.459787127733381\\
    0.535535535535536	0.45905040664162\\
    0.536536536536537	0.458315534433816\\
    0.537537537537538	0.457582514665302\\
    0.538538538538539	0.456851350783575\\
    0.53953953953954	0.456122046129239\\
    0.540540540540541	0.45539460393695\\
    0.541541541541542	0.454669027336354\\
    0.542542542542543	0.45394531935303\\
    0.543543543543544	0.453223482909425\\
    0.544544544544545	0.452503520825798\\
    0.545545545545546	0.451785435821147\\
    0.546546546546547	0.45106923051415\\
    0.547547547547548	0.450354907424094\\
    0.548548548548549	0.449642468971804\\
    0.54954954954955	0.448931917480575\\
    0.550550550550551	0.448223255177092\\
    0.551551551551552	0.44751648419236\\
    0.552552552552553	0.446811606562619\\
    0.553553553553554	0.446108624230267\\
    0.554554554554555	0.445407539044775\\
    0.555555555555556	0.444708352763598\\
    0.556556556556557	0.444011067053088\\
    0.557557557557558	0.443315683489399\\
    0.558558558558559	0.442622203559395\\
    0.55955955955956	0.441930628661546\\
    0.560560560560561	0.441240960106835\\
    0.561561561561562	0.440553199119641\\
    0.562562562562563	0.439867346838642\\
    0.563563563563564	0.439183404317695\\
    0.564564564564565	0.438501372526727\\
    0.565565565565566	0.437821252352609\\
    0.566566566566567	0.437143044600042\\
    0.567567567567568	0.436466749992421\\
    0.568568568568569	0.435792369172715\\
    0.56956956956957	0.435119902704324\\
    0.570570570570571	0.434449351071947\\
    0.571571571571572	0.433780714682439\\
    0.572572572572573	0.433113993865662\\
    0.573573573573574	0.43244918887534\\
    0.574574574574575	0.431786299889901\\
    0.575575575575576	0.431125327013319\\
    0.576576576576577	0.430466270275953\\
    0.577577577577578	0.429809129635379\\
    0.578578578578579	0.429153904977219\\
    0.57957957957958	0.428500596115965\\
    0.580580580580581	0.427849202795798\\
    0.581581581581582	0.427199724691404\\
    0.582582582582583	0.426552161408785\\
    0.583583583583584	0.425906512486066\\
    0.584584584584585	0.425262777394293\\
    0.585585585585586	0.424620955538234\\
    0.586586586586587	0.423981046257169\\
    0.587587587587588	0.423343048825676\\
    0.588588588588589	0.422706962454417\\
    0.58958958958959	0.422072786290913\\
    0.590590590590591	0.421440519420321\\
    0.591591591591592	0.420810160866194\\
    0.592592592592593	0.420181709591255\\
    0.593593593593594	0.419555164498146\\
    0.594594594594595	0.418930524430189\\
    0.595595595595596	0.418307788172128\\
    0.596596596596597	0.417686954450877\\
    0.597597597597598	0.417068021936257\\
    0.598598598598599	0.41645098924173\\
    0.5995995995996	0.415835854925127\\
    0.600600600600601	0.415222617489371\\
    0.601601601601602	0.414611275383199\\
    0.602602602602603	0.41400182700187\\
    0.603603603603604	0.413394270687876\\
    0.604604604604605	0.412788604731649\\
    0.605605605605606	0.412184827372251\\
    0.606606606606607	0.411582936798074\\
    0.607607607607608	0.410982931147527\\
    0.608608608608609	0.410384808509714\\
    0.60960960960961	0.409788566925118\\
    0.610610610610611	0.409194204386271\\
    0.611611611611612	0.40860171883842\\
    0.612612612612613	0.408011108180191\\
    0.613613613613614	0.407422370264248\\
    0.614614614614615	0.406835502897942\\
    0.615615615615616	0.406250503843959\\
    0.616616616616617	0.405667370820963\\
    0.617617617617618	0.405086101504231\\
    0.618618618618619	0.404506693526287\\
    0.61961961961962	0.403929144477527\\
    0.620620620620621	0.40335345190684\\
    0.621621621621622	0.402779613322227\\
    0.622622622622623	0.402207626191409\\
    0.623623623623624	0.401637487942433\\
    0.624624624624625	0.401069195964279\\
    0.625625625625626	0.400502747607448\\
    0.626626626626627	0.399938140184559\\
    0.627627627627628	0.399375370970932\\
    0.628628628628629	0.398814437205169\\
    0.62962962962963	0.398255336089732\\
    0.630630630630631	0.397698064791512\\
    0.631631631631632	0.397142620442395\\
    0.632632632632633	0.396589000139824\\
    0.633633633633634	0.396037200947354\\
    0.634634634634635	0.395487219895202\\
    0.635635635635636	0.394939053980797\\
    0.636636636636637	0.394392700169315\\
    0.637637637637638	0.393848155394223\\
    0.638638638638639	0.393305416557802\\
    0.63963963963964	0.392764480531679\\
    0.640640640640641	0.392225344157347\\
    0.641641641641642	0.391688004246683\\
    0.642642642642643	0.391152457582457\\
    0.643643643643644	0.390618700918842\\
    0.644644644644645	0.390086730981916\\
    0.645645645645646	0.389556544470157\\
    0.646646646646647	0.38902813805494\\
    0.647647647647648	0.388501508381022\\
    0.648648648648649	0.387976652067026\\
    0.64964964964965	0.387453565705921\\
    0.650650650650651	0.386932245865497\\
    0.651651651651652	0.386412689088831\\
    0.652652652652653	0.385894891894755\\
    0.653653653653654	0.385378850778313\\
    0.654654654654655	0.384864562211224\\
    0.655655655655656	0.384352022642323\\
    0.656656656656657	0.383841228498017\\
    0.657657657657658	0.38333217618272\\
    0.658658658658659	0.382824862079298\\
    0.65965965965966	0.382319282549494\\
    0.660660660660661	0.381815433934363\\
    0.661661661661662	0.381313312554698\\
    0.662662662662663	0.380812914711441\\
    0.663663663663664	0.38031423668611\\
    0.664664664664665	0.379817274741202\\
    0.665665665665666	0.379322025120605\\
    0.666666666666667	0.378828484049998\\
    0.667667667667668	0.378336647737254\\
    0.668668668668669	0.377846512372828\\
    0.66966966966967	0.377358074130153\\
    0.670670670670671	0.376871329166024\\
    0.671671671671672	0.376386273620979\\
    0.672672672672673	0.375902903619679\\
    0.673673673673674	0.375421215271279\\
    0.674674674674675	0.374941204669802\\
    0.675675675675676	0.3744628678945\\
    0.676676676676677	0.37398620101022\\
    0.677677677677678	0.373511200067757\\
    0.678678678678679	0.373037861104214\\
    0.67967967967968	0.372566180143345\\
    0.680680680680681	0.372096153195908\\
    0.681681681681682	0.37162777626\\
    0.682682682682683	0.371161045321402\\
    0.683683683683684	0.370695956353908\\
    0.684684684684685	0.370232505319659\\
    0.685685685685686	0.369770688169471\\
    0.686686686686687	0.369310500843153\\
    0.687687687687688	0.368851939269832\\
    0.688688688688689	0.368394999368267\\
    0.68968968968969	0.367939677047159\\
    0.690690690690691	0.367485968205463\\
    0.691691691691692	0.367033868732692\\
    0.692692692692693	0.366583374509218\\
    0.693693693693694	0.366134481406567\\
    0.694694694694695	0.365687185287721\\
    0.695695695695696	0.365241482007401\\
    0.696696696696697	0.36479736741236\\
    0.697697697697698	0.364354837341661\\
    0.698698698698699	0.363913887626967\\
    0.6996996996997	0.363474514092809\\
    0.700700700700701	0.363036712556863\\
    0.701701701701702	0.362600478830226\\
    0.702702702702703	0.362165808717673\\
    0.703703703703704	0.361732698017932\\
    0.704704704704705	0.361301142523935\\
    0.705705705705706	0.360871138023084\\
    0.706706706706707	0.360442680297499\\
    0.707707707707708	0.360015765124274\\
    0.708708708708709	0.359590388275722\\
    0.70970970970971	0.359166545519622\\
    0.710710710710711	0.358744232619459\\
    0.711711711711712	0.358323445334667\\
    0.712712712712713	0.357904179420858\\
    0.713713713713714	0.357486430630064\\
    0.714714714714715	0.357070194710958\\
    0.715715715715716	0.356655467409087\\
    0.716716716716717	0.356242244467093\\
    0.717717717717718	0.355830521624938\\
    0.718718718718719	0.355420294620117\\
    0.71971971971972	0.355011559187878\\
    0.720720720720721	0.354604311061432\\
    0.721721721721722	0.354198545972163\\
    0.722722722722723	0.35379425964984\\
    0.723723723723724	0.353391447822812\\
    0.724724724724725	0.35299010621822\\
    0.725725725725726	0.352590230562188\\
    0.726726726726727	0.352191816580024\\
    0.727727727727728	0.351794859996411\\
    0.728728728728729	0.351399356535601\\
    0.72972972972973	0.351005301921602\\
    0.730730730730731	0.35061269187836\\
    0.731731731731732	0.350221522129952\\
    0.732732732732733	0.349831788400755\\
    0.733733733733734	0.349443486415635\\
    0.734734734734735	0.349056611900117\\
    0.735735735735736	0.348671160580559\\
    0.736736736736737	0.348287128184324\\
    0.737737737737738	0.34790451043995\\
    0.738738738738739	0.347523303077313\\
    0.73973973973974	0.347143501827795\\
    0.740740740740741	0.34676510242444\\
    0.741741741741742	0.34638810060212\\
    0.742742742742743	0.346012492097687\\
    0.743743743743744	0.34563827265013\\
    0.744744744744745	0.345265438000727\\
    0.745745745745746	0.344893983893195\\
    0.746746746746747	0.344523906073838\\
    0.747747747747748	0.344155200291694\\
    0.748748748748749	0.343787862298678\\
    0.74974974974975	0.343421887849723\\
    0.750750750750751	0.343057272702922\\
    0.751751751751752	0.342694012619662\\
    0.752752752752753	0.342332103364763\\
    0.753753753753754	0.341971540706608\\
    0.754754754754755	0.341612320417276\\
    0.755755755755756	0.341254438272673\\
    0.756756756756757	0.340897890052655\\
    0.757757757757758	0.340542671541158\\
    0.758758758758759	0.34018877852632\\
    0.75975975975976	0.3398362068006\\
    0.760760760760761	0.339484952160901\\
    0.761761761761762	0.339135010408687\\
    0.762762762762763	0.338786377350097\\
    0.763763763763764	0.338439048796062\\
    0.764764764764765	0.338093020562414\\
    0.765765765765766	0.337748288469999\\
    0.766766766766767	0.337404848344787\\
    0.767767767767768	0.337062696017974\\
    0.768768768768769	0.33672182732609\\
    0.76976976976977	0.336382238111106\\
    0.770770770770771	0.336043924220527\\
    0.771771771771772	0.335706881507502\\
    0.772772772772773	0.335371105830914\\
    0.773773773773774	0.335036593055484\\
    0.774774774774775	0.334703339051859\\
    0.775775775775776	0.334371339696712\\
    0.776776776776777	0.334040590872828\\
    0.777777777777778	0.333711088469201\\
    0.778778778778779	0.333382828381116\\
    0.77977977977978	0.333055806510241\\
    0.780780780780781	0.332730018764709\\
    0.781781781781782	0.332405461059206\\
    0.782782782782783	0.332082129315052\\
    0.783783783783784	0.331760019460281\\
    0.784784784784785	0.331439127429723\\
    0.785785785785786	0.331119449165079\\
    0.786786786786787	0.330800980615003\\
    0.787787787787788	0.330483717735172\\
    0.788788788788789	0.330167656488366\\
    0.78978978978979	0.329852792844533\\
    0.790790790790791	0.329539122780867\\
    0.791791791791792	0.329226642281878\\
    0.792792792792793	0.328915347339454\\
    0.793793793793794	0.328605233952935\\
    0.794794794794795	0.328296298129179\\
    0.795795795795796	0.32798853588262\\
    0.796796796796797	0.32768194323534\\
    0.797797797797798	0.327376516217126\\
    0.798798798798799	0.327072250865532\\
    0.7997997997998	0.32676914322594\\
    0.800800800800801	0.326467189351618\\
    0.801801801801802	0.326166385303776\\
    0.802802802802803	0.325866727151624\\
    0.803803803803804	0.325568210972426\\
    0.804804804804805	0.325270832851557\\
    0.805805805805806	0.324974588882548\\
    0.806806806806807	0.324679475167147\\
    0.807807807807808	0.324385487815363\\
    0.808808808808809	0.324092622945519\\
    0.80980980980981	0.323800876684297\\
    0.810810810810811	0.323510245166788\\
    0.811811811811812	0.323220724536537\\
    0.812812812812813	0.32293231094559\\
    0.813813813813814	0.322645000554533\\
    0.814814814814815	0.322358789532542\\
    0.815815815815816	0.322073674057419\\
    0.816816816816817	0.321789650315638\\
    0.817817817817818	0.321506714502381\\
    0.818818818818819	0.32122486282158\\
    0.81981981981982	0.320944091485952\\
    0.820820820820821	0.320664396717041\\
    0.821821821821822	0.320385774745248\\
    0.822822822822823	0.320108221809874\\
    0.823823823823824	0.319831734159146\\
    0.824824824824825	0.319556308050258\\
    0.825825825825826	0.319281939749398\\
    0.826826826826827	0.319008625531783\\
    0.827827827827828	0.318736361681689\\
    0.828828828828829	0.318465144492481\\
    0.82982982982983	0.318194970266643\\
    0.830830830830831	0.317925835315803\\
    0.831831831831832	0.317657735960766\\
    0.832832832832833	0.317390668531535\\
    0.833833833833834	0.317124629367341\\
    0.834834834834835	0.316859614816668\\
    0.835835835835836	0.316595621237273\\
    0.836836836836837	0.316332644996215\\
    0.837837837837838	0.316070682469874\\
    0.838838838838839	0.315809730043976\\
    0.83983983983984	0.315549784113611\\
    0.840840840840841	0.315290841083256\\
    0.841841841841842	0.315032897366794\\
    0.842842842842843	0.314775949387533\\
    0.843843843843844	0.314519993578225\\
    0.844844844844845	0.314265026381083\\
    0.845845845845846	0.314011044247799\\
    0.846846846846847	0.313758043639559\\
    0.847847847847848	0.313506021027059\\
    0.848848848848849	0.313254972890523\\
    0.84984984984985	0.313004895719711\\
    0.850850850850851	0.31275578601394\\
    0.851851851851852	0.312507640282091\\
    0.852852852852853	0.312260455042627\\
    0.853853853853854	0.312014226823599\\
    0.854854854854855	0.311768952162662\\
    0.855855855855856	0.311524627607085\\
    0.856856856856857	0.311281249713758\\
    0.857857857857858	0.311038815049204\\
    0.858858858858859	0.310797320189589\\
    0.85985985985986	0.310556761720727\\
    0.860860860860861	0.31031713623809\\
    0.861861861861862	0.310078440346816\\
    0.862862862862863	0.309840670661713\\
    0.863863863863864	0.309603823807269\\
    0.864864864864865	0.309367896417652\\
    0.865865865865866	0.309132885136722\\
    0.866866866866867	0.30889878661803\\
    0.867867867867868	0.308665597524825\\
    0.868868868868869	0.308433314530056\\
    0.86986986986987	0.308201934316377\\
    0.870870870870871	0.307971453576149\\
    0.871871871871872	0.307741869011441\\
    0.872872872872873	0.307513177334031\\
    0.873873873873874	0.307285375265411\\
    0.874874874874875	0.307058459536785\\
    0.875875875875876	0.306832426889068\\
    0.876876876876877	0.30660727407289\\
    0.877877877877878	0.306382997848593\\
    0.878878878878879	0.306159594986227\\
    0.87987987987988	0.305937062265555\\
    0.880880880880881	0.305715396476046\\
    0.881881881881882	0.305494594416876\\
    0.882882882882883	0.305274652896923\\
    0.883883883883884	0.305055568734766\\
    0.884884884884885	0.304837338758678\\
    0.885885885885886	0.304619959806627\\
    0.886886886886887	0.30440342872627\\
    0.887887887887888	0.304187742374946\\
    0.888888888888889	0.303972897619673\\
    0.88988988988989	0.303758891337144\\
    0.890890890890891	0.303545720413719\\
    0.891891891891892	0.303333381745421\\
    0.892892892892893	0.303121872237927\\
    0.893893893893894	0.302911188806565\\
    0.894894894894895	0.302701328376302\\
    0.895895895895896	0.302492287881743\\
    0.896896896896897	0.302284064267116\\
    0.897897897897898	0.302076654486271\\
    0.898898898898899	0.301870055502667\\
    0.8998998998999	0.301664264289365\\
    0.900900900900901	0.301459277829019\\
    0.901901901901902	0.301255093113865\\
    0.902902902902903	0.301051707145716\\
    0.903903903903904	0.300849116935948\\
    0.904904904904905	0.300647319505489\\
    0.905905905905906	0.300446311884815\\
    0.906906906906907	0.300246091113931\\
    0.907907907907908	0.300046654242366\\
    0.908908908908909	0.29984799832916\\
    0.90990990990991	0.299650120442853\\
    0.910910910910911	0.29945301766147\\
    0.911911911911912	0.299256687072515\\
    0.912912912912913	0.299061125772954\\
    0.913913913913914	0.298866330869204\\
    0.914914914914915	0.29867229947712\\
    0.915915915915916	0.298479028721983\\
    0.916916916916917	0.298286515738486\\
    0.917917917917918	0.298094757670721\\
    0.918918918918919	0.297903751672165\\
    0.91991991991992	0.297713494905665\\
    0.920920920920921	0.297523984543427\\
    0.921921921921922	0.297335217767\\
    0.922922922922923	0.297147191767259\\
    0.923923923923924	0.296959903744395\\
    0.924924924924925	0.296773350907898\\
    0.925925925925926	0.29658753047654\\
    0.926926926926927	0.296402439678362\\
    0.927927927927928	0.296218075750659\\
    0.928928928928929	0.296034435939963\\
    0.92992992992993	0.295851517502025\\
    0.930930930930931	0.295669317701805\\
    0.931931931931932	0.295487833813451\\
    0.932932932932933	0.295307063120283\\
    0.933933933933934	0.295127002914777\\
    0.934934934934935	0.29494765049855\\
    0.935935935935936	0.29476900318234\\
    0.936936936936937	0.294591058285994\\
    0.937937937937938	0.294413813138443\\
    0.938938938938939	0.294237265077693\\
    0.93993993993994	0.294061411450801\\
    0.940940940940941	0.293886249613862\\
    0.941941941941942	0.293711776931987\\
    0.942942942942943	0.293537990779289\\
    0.943943943943944	0.293364888538864\\
    0.944944944944945	0.29319246760277\\
    0.945945945945946	0.293020725372012\\
    0.946946946946947	0.292849659256521\\
    0.947947947947948	0.29267926667514\\
    0.948948948948949	0.292509545055598\\
    0.94994994994995	0.292340491834496\\
    0.950950950950951	0.292172104457291\\
    0.951951951951952	0.292004380378268\\
    0.952952952952953	0.291837317060528\\
    0.953953953953954	0.291670911975969\\
    0.954954954954955	0.291505162605261\\
    0.955955955955956	0.291340066437832\\
    0.956956956956957	0.291175620971844\\
    0.957957957957958	0.291011823714178\\
    0.958958958958959	0.290848672180411\\
    0.95995995995996	0.290686163894796\\
    0.960960960960961	0.290524296390243\\
    0.961961961961962	0.2903630672083\\
    0.962962962962963	0.290202473899131\\
    0.963963963963964	0.290042514021495\\
    0.964964964964965	0.289883185142729\\
    0.965965965965966	0.289724484838726\\
    0.966966966966967	0.289566410693911\\
    0.967967967967968	0.289408960301227\\
    0.968968968968969	0.289252131262108\\
    0.96996996996997	0.289095921186465\\
    0.970970970970971	0.288940327692657\\
    0.971971971971972	0.288785348407478\\
    0.972972972972973	0.288630980966131\\
    0.973973973973974	0.288477223012209\\
    0.974974974974975	0.288324072197673\\
    0.975975975975976	0.288171526182832\\
    0.976976976976977	0.288019582636322\\
    0.977977977977978	0.287868239235082\\
    0.978978978978979	0.287717493664338\\
    0.97997997997998	0.287567343617575\\
    0.980980980980981	0.287417786796521\\
    0.981981981981982	0.287268820911123\\
    0.982982982982983	0.287120443679526\\
    0.983983983983984	0.286972652828052\\
    0.984984984984985	0.286825446091178\\
    0.985985985985986	0.286678821211514\\
    0.986986986986987	0.286532775939781\\
    0.987987987987988	0.286387308034793\\
    0.988988988988989	0.286242415263427\\
    0.98998998998999	0.286098095400611\\
    0.990990990990991	0.285954346229297\\
    0.991991991991992	0.285811165540437\\
    0.992992992992993	0.285668551132966\\
    0.993993993993994	0.285526500813779\\
    0.994994994994995	0.285385012397706\\
    0.995995995995996	0.285244083707493\\
    0.996996996996997	0.285103712573778\\
    0.997997997997998	0.284963896835073\\
    0.998998998998999	0.284824634337735\\
    1	0.284685922935951\\
  };
